Bounds on the Secrecy Outage Probability for Dependent Fading Channels

The amount of sensitive data, which is transmitted wirelessly will increase with future technologies. This raises many questions about secure data transmission. Besides cryptography, information-theoretic security gained increasing attention over the recent years. Among others, it deals with the problem of secure data transmission on the physical layer to a legitimate receiver (Bob) in the presence of an eavesdropper (Eve). In this work, we investigate upper and lower bounds on the secrecy outage probability for slowly-fading wiretap channels with an arbitrary dependency structure between the fading channels to Bob and Eve. Both cases of absence of channel-state information at the transmitter (CSI-T) and availability of CSI-T of only the main channel to the legitimate receiver are considered. Furthermore, we derive explicit expressions for the upper and lower bounds for Rayleigh fading and compare them to the case of independent channels. The joint distribution of the legitimate and eavesdropper channels has a tremendous impact on the achievable secrecy outage probability. The bounds enable developing guaranteed secrecy schemes by only measuring the marginal channel distributions.

==> data/eps_outage_sec_rates-main_csit-lx1-ly1-snrx5-snry0.dat <==
lower	indep	upper	eps
0.0004561709155974301	0.0	0.0	0.0001
0.0004732883676484863	0.0	0.0	0.00010375284158180127
0.0004910480637940357	0.0	0.0	0.0001076465213629835
0.0005094740952185285	0.0	0.0	0.00011168632477805612
0.0005285914563529856	0.0	0.0	0.00011587773561551262
0.0005484260787075934	0.0	0.0	0.00012022644346174131
0.000569004865966976	0.0	0.0	0.00012473835142429434
0.0005903557303993655	0.0	0.0	0.00012941958414499862
0.0006125076306242989	0.0	0.0	0.0001342764961137864
0.00063549061079438	0.0	0.0	0.00013931568029453036
0.0006593358412377667	0.0	0.0	0.0001445439770745928
0.0006840756606196387	0.0	0.0	0.0001499684835502374
0.0007097436196797113	0.0	0.0	0.0001555965631605075
0.0007363745265996636	0.0	0.0	0.0001614358556826487
0.0007640044940671605	0.0	0.0	0.00016749428760264381
0.0007926709880943716	0.0	0.0	0.00017378008287493763
0.0008224128786609072	0.0	0.0	0.000180301774085957
0.0008532704922397044	0.0	0.0	0.00018706821403658016
0.0008852856662923443	0.0	0.0	0.00019408858775927794
0.0009185018057840065	0.0	0.0	0.00020137242498623876
0.0009529639418178952	0.0	0.0	0.00020892961308540387
0.00098871879244576	0.0	0.0	0.0002167704104819694
0.0010258148257472391	0.0	0.0	0.00022490546058357805
0.0010643023252604328	0.0	0.0	0.00023334580622810021
0.0011042334578481587	0.0	0.0	0.00024210290467361776
0.0011456623440913563	0.0	0.0	0.00025118864315095795
0.0011886451312988395	0.0	0.0	0.0002606153549998895
0.0012332400692421613	0.0	0.0	0.00027039583641088433
0.0012795075886959917	0.0	0.0	0.0002805433637951713
0.0013275103829094826	0.0	0.0	0.0002910717118066605
0.0013773134920983619	0.0	0.0	0.0003019951720402016
0.0014289843910816709	0.0	0.0	0.00031332857243155857
0.0014825930801695305	0.0	0.0	0.00032508729738543437
0.001538212179428444	0.0	0.0	0.0003372873086588689
0.001595917026442328	0.0	0.0	0.0003499451670283573
0.0016557857777044086	0.0	0.0	0.0003630780547701014
0.0017178995137629796	0.0	0.0	0.0003767037989839089
0.0017823423482696238	0.0	0.0	0.0003908408957924021
0.0018492015410643714	0.0	0.0	0.00040550853544838394
0.0019185676154495287	0.0	0.0	0.0004207266283844442
0.001990534478803377	0.0	0.0	0.0004365158322401661
0.002065199552692624	0.0	0.0	0.0004528975799036209
0.002142663897647502	0.0	0.0	0.0004698941086052156
0.002223032352767938	0.0	0.0	0.0004875284901033865
0.002306413675337642	0.0	0.0	0.0005058246620031138
0.00239292068652362	0.0	0.0	0.0005248074602497723
0.0024826704228056553	0.0	0.0	0.0005445026528424208
0.00257578429259163	0.0	0.0	0.0005649369748123022
0.0026723882386932244	0.0	0.0	0.0005861381645140284
0.002772612906881699	0.0	0.0	0.0006081350012787176
0.0028765938205940074	0.0	0.0	0.000630957344480193
0.002984471562059887	0.0	0.0	0.0006546361740672747
0.003096391960078597	0.0	0.0	0.0006792036326171843
0.0032125062846891216	0.0	0.0	0.0007046930689671467
0.003332971448974496	0.0	0.0	0.0007311390834834172
0.00345795021825525	0.0	0.0	0.0007585775750291835
0.0035876114269434204	0.0	0.0	0.0007870457896950985
0.0037221302033174503	0.0	0.0	0.0008165823713585923
0.003861688202513749	0.0	0.0	0.0008472274141405964
0.004006473848009656	0.0	0.0	0.0008790225168308842
0.004156682581914738	0.0	0.0	0.0009120108393559096
0.004312517124369248	0.0	0.0	0.000946237161365793
0.004474187742374564	0.0	0.0	0.0009817479430199844
0.004641912528386934	0.0	0.0	0.001018591388054117
0.004815917689017522	0.0	0.0	0.0010568175092136585
0.004996437844187311	0.0	0.0	0.0010964781961431851
0.005183716337104923	0.0	0.0	0.0011376272858234309
0.005378005555441696	0.0	0.0	0.0011803206356517297
0.005579567264092149	0.0	0.0	0.001224616199265049
0.005788672949916927	0.0	0.0	0.001270574105208542
0.006005604178881991	0.0	0.0	0.0013182567385564075
0.00623065296602245	0.0	0.0	0.0013677288255958494
0.006464122158657499	0.0	0.0	0.0014190575216890926
0.0067063258333210024	0.0	0.0	0.0014723125024327193
0.006957589706859952	0.0	0.0	0.0015275660582380732
0.007218251562186775	0.0	0.0	0.001584893192461114
0.0074886616891717715	0.0	0.0	0.0016443717232149323
0.007769183341186147	0.0	0.0	0.0017060823890031242
0.008060193207811124	0.0	0.0	0.001770108958317422
0.008362081904251367	0.0	0.0	0.0018365383433483473
0.008675254478000412	0.0	0.0	0.0019054607179632482
0.009000130933326078	0.0	0.0	0.001976969640111862
0.009337146774149877	0.0	0.0	0.002051162178825567
0.009686753565919026	0.0	0.0	0.0021281390459827135
0.010049419517081607	0.0	0.0	0.0022080047330189016
0.010425630080789582	0.0	0.0	0.0022908676527677745
0.010815888577470994	0.0	0.0	0.002376840286624878
0.011220716838925091	0.0	0.0	0.0024660393372343413
0.011640655874619647	0.0	0.0	0.0025585858869056452
0.012076266560870075	0.0	0.0	0.002654605561975539
0.012528130353608691	0.0	0.0	0.002754228703338166
0.012996850025457992	0.0	0.0	0.0028575905433749467
0.013483050427843365	0.0	0.0	0.0029648313895243423
0.013987379278895078	0.0	0.0	0.003076096814740708
0.014510507977894419	0.0	0.0	0.0031915378551007614
0.015053132447042608	0.0	0.0	0.003311311214825911
0.015615974001350091	0.0	0.0	0.0034355794789987463
0.016199780247431288	0.0	0.0	0.0035645113342624426
0.01680532601203572	0.0	0.0	0.003698281797802663
0.017433414301128932	0.0	0.0	0.003837072454922788
0.018084877290367684	0.0	0.0	0.003981071705534973
0.01876057734781131	0.0	0.0	0.004130475019901615
0.01946140808972228	0.0	0.0	0.004285485203974397
0.020188295470323088	0.0	0.0	0.004446312674691089
0.020942198906372767	0.0	0.0	0.0046131757456037955
0.02172411243743566	0.0	0.0	0.00478630092322638
0.02253506592272328	0.0	0.0	0.0049659232145033575
0.023376126275377277	0.0	0.0	0.0051522864458175615
0.024248398735078038	0.0	0.0	0.0053456435939697134
0.025153028180842422	0.0	0.0	0.005546257129579105
0.02609120047889077	0.0	0.0	0.005754399373371567
0.027064143881425543	0.0	0.0	0.005970352865838366
0.028073130457292147	0.0	0.0	0.006194410750767812
0.029119477570001315	0.0	0.0	0.006426877173170194
0.030204549398180035	0.0	0.0	0.006668067692136219
0.03132975850066944	0.0	0.0	0.006918309709189363
0.032496567426216746	0.0	0.0	0.007177942912713615
0.03370649036902888	0.0	0.0	0.007447319739059889
0.034961094870784554	0.0	0.0	0.007726805850957022
0.03626200356978753	0.0	0.0	0.008016780633876789
0.03761089599788712	0.0	0.0	0.008317637711026709
0.039009510425769924	0.0	0.0	0.008629785477669702
0.04045964575714764	0.0	0.0	0.008953647655495937
0.041963163472331935	0.0	0.0	0.009289663867799364
0.04352198962160158	0.0	0.0	0.009638290236239706
0.04513811686871736	0.0	0.0	0.01
0.04681360658484888	0.0	0.0	0.010375284158180127
0.04855059099309769	0.0	0.0	0.010764652136298349
0.050351275363717383	0.0	0.0	0.011168632477805612
0.05221794026001511	0.0	0.0	0.011587773561551261
0.05415294383483589	0.0	0.0	0.012022644346174132
0.05615872417739413	0.0	0.0	0.012473835142429432
0.05823780171010909	0.0	0.0	0.012941958414499863
0.060392781634963956	0.0	0.0	0.013427649611378642
0.06262635642876363	0.0	0.0	0.013931568029453036
0.06494130838653409	0.0	0.0	0.01445439770745928
0.06734051221211768	0.0	0.0	0.01499684835502374
0.06982693765489638	0.0	0.0	0.01555965631605075
0.07240365219134821	0.0	0.0	0.01614358556826487
0.07507382375000737	0.0	0.0	0.016749428760264383
0.07784072347817152	0.0	0.0	0.017378008287493762
0.08070772854851599	0.0	0.0	0.0180301774085957
0.08367832500356658	0.0	0.0	0.018706821403658015
0.0867561106357597	0.0	0.0	0.019408858775927792
0.08994479790061151	0.0	0.0	0.020137242498623895
0.09324821686028507	0.0	0.0	0.020892961308540386
0.09667031815461254	0.0	0.0	0.02167704104819694
0.1002151759964066	0.0	0.0	0.022490546058357805
0.10388699118766548	0.0	0.0	0.02333458062281002
0.10769009415302502	0.0	0.0	0.024210290467361777
0.11162894798662151	0.0	0.0	0.025118864315095794
0.11570815150826527	0.0	0.0	0.02606153549998895
0.11993244232464893	0.0	0.0	0.027039583641088435
0.12430669989109494	0.0	0.0	0.028054336379517132
0.12883594856916775	0.0	0.0	0.029107171180666053
0.13352536067531848	0.0	0.0	0.03019951720402016
0.13838025951558017	0.0	0.0	0.031332857243155855
0.14340612240123787	0.0	0.0	0.032508729738543435
0.14860858364031096	0.0	0.0	0.03372873086588689
0.15399343749966657	0.0	0.0	0.03499451670283573
0.1595666411325972	0.0	0.0	0.03630780547701014
0.1653343174667661	0.0	0.0	0.03767037989839089
0.17130275804758663	0.0	0.0	0.039084089579240214
0.17747842583328866	0.0	0.0	0.040550853544838394
0.18386795793126046	0.0	0.0	0.04207266283844442
0.1904781682866362	0.0	0.0	0.04365158322401661
0.19731605029997556	0.0	0.0	0.04528975799036209
0.2043887793843691	0.0	0.0	0.04698941086052156
0.2117037154572154	0.0	0.0	0.048752849010338654
0.21926840536327238	0.0	0.0	0.05058246620031143
0.2270905852303749	0.0	0.0	0.052480746024977286
0.2351781827586736	0.0	0.0	0.05445026528424215
0.2435393194460275	0.0	0.0	0.05649369748123028
0.2521823127538758	0.0	0.0	0.05861381645140291
0.2611156782198686	0.0	0.0	0.060813500127871824
0.2703481315257659	0.0	0.0	0.06309573444801936
0.27988859053164133	0.0	0.0	0.06546361740672747
0.2897461772902748	0.0	0.0	0.06792036326171844
0.2999302200588398	0.0	0.0	0.07046930689671467
0.31045025532860504	0.0	0.0	0.07311390834834172
0.32131602989740177	0.0	0.0	0.07585775750291836
0.3325375030141256	0.0	0.0	0.07870457896950984
0.3441248486295796	0.0	0.0	0.08165823713585922
0.3560884577935452	0.0	0.0	0.08472274141405964
0.3684389412442105	0.0	0.0	0.08790225168308842
0.3811871322429658	0.0	0.0	0.09120108393559097
0.3943440897152536	0.0	0.0	0.0946237161365793
0.40792110176663865	0.0	0.0	0.09817479430199844
0.42192968965268396	0.0	0.0	0.1018591388054117
0.4363816122916517	0.0	0.0	0.10568175092136585
0.4512888714206496	0.0	0.0	0.1096478196143185
0.4666637175086852	0.0	0.0	0.1137627285823431
0.48251865655442655	0.0	0.0	0.11803206356517298
0.49886645791239304	0.0	0.0	0.1224616199265049
0.5157201633090993	0.0	0.0	0.1270574105208542
0.5330930972305783	0.0	0.0	0.13182567385564073
0.5509988788850272	0.0	0.0	0.13677288255958495
0.5694514359694427	0.0	0.0	0.14190575216890927
0.5884650204974307	0.0	0.0	0.14723125024327194
0.608054226977467	0.0	0.0	0.15275660582380732
0.6282340132673482	0.0	0.0	0.15848931924611143
0.6490197244721515	0.0	0.0	0.16443717232149324
0.6704271203006806	0.0	0.0	0.17060823890031243
0.6924724063501757	0.0	0.0	0.1770108958317422
0.7151722698523734	0.0	0.0	0.18365383433483473
0.7385439204874734	0.0	0.0	0.19054607179632482
0.7626051369582003	0.0	0.0	0.1976969640111862
0.7873743201164207	0.0	0.0	0.20511621788255668
0.812870553552728	0.0	0.0	0.21281390459827135
0.8391136726988188	0.0	0.0	0.22080047330188993
0.8661243436580406	0.0	0.0	0.22908676527677724
0.893924153177017	0.0	0.0	0.23768402866248758
0.9225357114081539	0.021616784440328756	0.0	0.24660393372343387
0.9519827693982459	0.05292723406809528	0.0	0.25585858869056455
0.9822903535841808	0.08518542723402385	0.0	0.2654605561975539
1.0134849199977378	0.11842283196771089	0.0	0.2754228703338166
1.0455945313968962	0.15267291009293996	0.0	0.28575905433749466
1.0786490611756991	0.18797136239088105	0.0	0.2964831389524342
1.1126804286906535	0.2243564110207191	0.0	0.3076096814740708
1.1477228716210766	0.26186912586228095	0.0	0.31915378551007617
1.1838132622092394	0.3005538028954003	0.0	0.3311311214825911
1.220991475777533	0.34045840458754845	0.0	0.34355794789987465
1.259300821893362	0.38163507457383367	0.0	0.3564511334262443
1.2987885510821924	0.42414074193844353	0.0	0.3698281797802663
1.3395064532603915	0.46803783425628837	0.0	0.38370724549227886
1.3815115683185213	0.513395123626083	0.0	0.3981071705534973
1.42486703490779	0.5602887365484315	0.0	0.41304750199016144
1.4696431109328199	0.6088033673497256	0.0	0.4285485203974396
1.5159184092960238	0.6590337467194943	0.0	0.4446312674691088
1.5637814060823583	0.7110864330712349	0.0	0.46131757456037953
1.613332297173873	0.7650820166770206	0.0	0.47863009232263853
1.664685305566822	0.8211578575904342	0.0	0.49659232145033627
1.7179715789281196	0.8794715224341677	0.0	0.5152286445817567
1.7733428707144256	0.9402051486799409	0.0	0.5345643593969719
1.8309762772052762	1.0035710584179032	0.0	0.5546257129579111
1.891080421339138	1.0698190836230548	0.0	0.5754399373371573
1.9539036561435008	1.1392462797155165	0.0	0.5970352865838372
2.019745146896699	1.2122100422396742	0.06043215239125998	0.6194410750767818
2.08897015512296	1.2891461890370701	0.12723158641908036	0.64268771731702
2.162031624406607	1.3705944868598592	0.19629674811669054	0.6668067692136226
2.239501518989304	1.4572356947624954	0.267838860076464	0.6918309709189363
2.3221178210557234	1.5499470911375381	0.342124084943777	0.7177942912713615
2.4108577913178904	1.649888989319295	0.4194966661061374	0.7447319739059889
2.507057667947465	1.7586460225745364	0.5004162010202705	0.7726805850957021
2.6126200159935395	1.8784717547691128	0.5855211533475524	0.801678063387679
2.7304008333551244	2.0127450830764193	0.6757451363053854	0.8317637711026709
2.865008046430022	2.1669110554095994	0.7725511466732595	0.8629785477669701
3.0246973439672153	2.350712888458897	0.8784712494947156	0.8953647655495938
3.2269656351110374	2.5847708661313127	0.998635924755313	0.9289663867799363
3.5232075270450576	2.9295405960562255	1.1471108294263637	0.9638290236239705


==> data/eps_outage_sec_rates-main_csit-lx1-ly1-snrx5-snry5.1.dat <==
lower	indep	upper	eps
0.0	0.0	0.0	0.0001
0.0	0.0	0.0	0.00010375284158180127
0.0	0.0	0.0	0.0001076465213629835
0.0	0.0	0.0	0.00011168632477805612
0.0	0.0	0.0	0.00011587773561551262
0.0	0.0	0.0	0.00012022644346174131
0.0	0.0	0.0	0.00012473835142429434
0.0	0.0	0.0	0.00012941958414499862
0.0	0.0	0.0	0.0001342764961137864
0.0	0.0	0.0	0.00013931568029453036
0.0	0.0	0.0	0.0001445439770745928
0.0	0.0	0.0	0.0001499684835502374
0.0	0.0	0.0	0.0001555965631605075
0.0	0.0	0.0	0.0001614358556826487
0.0	0.0	0.0	0.00016749428760264381
0.0	0.0	0.0	0.00017378008287493763
0.0	0.0	0.0	0.000180301774085957
0.0	0.0	0.0	0.00018706821403658016
0.0	0.0	0.0	0.00019408858775927794
0.0	0.0	0.0	0.00020137242498623876
0.0	0.0	0.0	0.00020892961308540387
0.0	0.0	0.0	0.0002167704104819694
0.0	0.0	0.0	0.00022490546058357805
0.0	0.0	0.0	0.00023334580622810021
0.0	0.0	0.0	0.00024210290467361776
0.0	0.0	0.0	0.00025118864315095795
0.0	0.0	0.0	0.0002606153549998895
0.0	0.0	0.0	0.00027039583641088433
0.0	0.0	0.0	0.0002805433637951713
0.0	0.0	0.0	0.0002910717118066605
0.0	0.0	0.0	0.0003019951720402016
0.0	0.0	0.0	0.00031332857243155857
0.0	0.0	0.0	0.00032508729738543437
0.0	0.0	0.0	0.0003372873086588689
0.0	0.0	0.0	0.0003499451670283573
0.0	0.0	0.0	0.0003630780547701014
0.0	0.0	0.0	0.0003767037989839089
0.0	0.0	0.0	0.0003908408957924021
0.0	0.0	0.0	0.00040550853544838394
0.0	0.0	0.0	0.0004207266283844442
0.0	0.0	0.0	0.0004365158322401661
0.0	0.0	0.0	0.0004528975799036209
0.0	0.0	0.0	0.0004698941086052156
0.0	0.0	0.0	0.0004875284901033865
0.0	0.0	0.0	0.0005058246620031138
0.0	0.0	0.0	0.0005248074602497723
0.0	0.0	0.0	0.0005445026528424208
0.0	0.0	0.0	0.0005649369748123022
0.0	0.0	0.0	0.0005861381645140284
0.0	0.0	0.0	0.0006081350012787176
0.0	0.0	0.0	0.000630957344480193
0.0	0.0	0.0	0.0006546361740672747
0.0	0.0	0.0	0.0006792036326171843
0.0	0.0	0.0	0.0007046930689671467
0.0	0.0	0.0	0.0007311390834834172
0.0	0.0	0.0	0.0007585775750291835
0.0	0.0	0.0	0.0007870457896950985
0.0	0.0	0.0	0.0008165823713585923
0.0	0.0	0.0	0.0008472274141405964
0.0	0.0	0.0	0.0008790225168308842
0.0	0.0	0.0	0.0009120108393559096
0.0	0.0	0.0	0.000946237161365793
0.0	0.0	0.0	0.0009817479430199844
0.0	0.0	0.0	0.001018591388054117
0.0	0.0	0.0	0.0010568175092136585
0.0	0.0	0.0	0.0010964781961431851
0.0	0.0	0.0	0.0011376272858234309
0.0	0.0	0.0	0.0011803206356517297
0.0	0.0	0.0	0.001224616199265049
0.0	0.0	0.0	0.001270574105208542
0.0	0.0	0.0	0.0013182567385564075
0.0	0.0	0.0	0.0013677288255958494
0.0	0.0	0.0	0.0014190575216890926
0.0	0.0	0.0	0.0014723125024327193
0.0	0.0	0.0	0.0015275660582380732
0.0	0.0	0.0	0.001584893192461114
0.0	0.0	0.0	0.0016443717232149323
0.0	0.0	0.0	0.0017060823890031242
0.0	0.0	0.0	0.001770108958317422
0.0	0.0	0.0	0.0018365383433483473
0.0	0.0	0.0	0.0019054607179632482
0.0	0.0	0.0	0.001976969640111862
0.0	0.0	0.0	0.002051162178825567
0.0	0.0	0.0	0.0021281390459827135
0.0	0.0	0.0	0.0022080047330189016
0.0	0.0	0.0	0.0022908676527677745
0.0	0.0	0.0	0.002376840286624878
0.0	0.0	0.0	0.0024660393372343413
0.0	0.0	0.0	0.0025585858869056452
0.0	0.0	0.0	0.002654605561975539
0.0	0.0	0.0	0.002754228703338166
0.0	0.0	0.0	0.0028575905433749467
0.0	0.0	0.0	0.0029648313895243423
0.0	0.0	0.0	0.003076096814740708
0.0	0.0	0.0	0.0031915378551007614
0.0	0.0	0.0	0.003311311214825911
0.0	0.0	0.0	0.0034355794789987463
0.0	0.0	0.0	0.0035645113342624426
0.0	0.0	0.0	0.003698281797802663
0.0	0.0	0.0	0.003837072454922788
0.0	0.0	0.0	0.003981071705534973
0.0	0.0	0.0	0.004130475019901615
0.0	0.0	0.0	0.004285485203974397
0.0	0.0	0.0	0.004446312674691089
0.0	0.0	0.0	0.0046131757456037955
0.0	0.0	0.0	0.00478630092322638
0.0	0.0	0.0	0.0049659232145033575
0.0	0.0	0.0	0.0051522864458175615
0.0	0.0	0.0	0.0053456435939697134
0.0	0.0	0.0	0.005546257129579105
0.0	0.0	0.0	0.005754399373371567
0.0	0.0	0.0	0.005970352865838366
0.0	0.0	0.0	0.006194410750767812
0.0	0.0	0.0	0.006426877173170194
0.0	0.0	0.0	0.006668067692136219
0.0	0.0	0.0	0.006918309709189363
0.0	0.0	0.0	0.007177942912713615
0.0	0.0	0.0	0.007447319739059889
0.0	0.0	0.0	0.007726805850957022
0.0	0.0	0.0	0.008016780633876789
0.0	0.0	0.0	0.008317637711026709
0.00047552375166622047	0.0	0.0	0.008629785477669702
0.0014411929838809804	0.0	0.0	0.008953647655495937
0.002441146766013025	0.0	0.0	0.009289663867799364
0.0034766897117789615	0.0	0.0	0.009638290236239706
0.00454917622159036	0.0	0.0	0.01
0.005660012329730474	0.0	0.0	0.010375284158180127
0.0068106576269913064	0.0	0.0	0.010764652136298349
0.008002627247347257	0.0	0.0	0.011168632477805612
0.009237493932844437	0.0	0.0	0.011587773561551261
0.010516890174081287	0.0	0.0	0.012022644346174132
0.01184251043091847	0.0	0.0	0.012473835142429432
0.01321611343644904	0.0	0.0	0.012941958414499863
0.01463952458758025	0.0	0.0	0.013427649611378642
0.01611463842572293	0.0	0.0	0.013931568029453036
0.017643421211231268	0.0	0.0	0.01445439770745928
0.019227913595395357	0.0	0.0	0.01499684835502374
0.020870233393937912	0.0	0.0	0.01555965631605075
0.0225725784661501	0.0	0.0	0.01614358556826487
0.024337229703972025	0.0	0.0	0.016749428760264383
0.02616655413549842	0.0	0.0	0.017378008287493762
0.028063008147606195	0.0	0.0	0.0180301774085957
0.03002914083257854	0.0	0.0	0.018706821403658015
0.032067597463839685	0.0	0.0	0.019408858775927792
0.03418112310612014	0.0	0.0	0.020137242498623895
0.03637256636562259	0.0	0.0	0.020892961308540386
0.038644883286007355	0.0	0.0	0.02167704104819694
0.041001141396279764	0.0	0.0	0.022490546058357805
0.04344452391695457	0.0	0.0	0.02333458062281002
0.04597833413115755	0.0	0.0	0.024210290467361777
0.04860599992765383	0.0	0.0	0.025118864315095794
0.05133107852313533	0.0	0.0	0.02606153549998895
0.05415726137144682	0.0	0.0	0.027039583641088435
0.05708837926783488	0.0	0.0	0.028054336379517132
0.060128407656699856	0.0	0.0	0.029107171180666053
0.06328147215179426	0.0	0.0	0.03019951720402016
0.06655185427826076	0.0	0.0	0.031332857243155855
0.06994399744644442	0.0	0.0	0.032508729738543435
0.07346251316792508	0.0	0.0	0.03372873086588689
0.07711218752484929	0.0	0.0	0.03499451670283573
0.08089798790424349	0.0	0.0	0.03630780547701014
0.08482507000969879	0.0	0.0	0.03767037989839089
0.08889878516356468	0.0	0.0	0.039084089579240214
0.09312468791358193	0.0	0.0	0.040550853544838394
0.09750854395878525	0.0	0.0	0.04207266283844442
0.10205633841043701	0.0	0.0	0.04365158322401661
0.10677428440480533	0.0	0.0	0.04528975799036209
0.1116688320857259	0.0	0.0	0.04698941086052156
0.11674667797611808	0.0	0.0	0.048752849010338654
0.12201477475897606	0.0	0.0	0.05058246620031143
0.12748034149029724	0.0	0.0	0.052480746024977286
0.1331508742641897	0.0	0.0	0.05445026528424215
0.13903415736601019	0.0	0.0	0.05649369748123028
0.14513827492249504	0.0	0.0	0.05861381645140291
0.15147162309835657	0.0	0.0	0.060813500127871824
0.15804292285637514	0.0	0.0	0.06309573444801936
0.16486123332511857	0.0	0.0	0.06546361740672747
0.17193596580326181	0.0	0.0	0.06792036326171844
0.17927689844831662	0.0	0.0	0.07046930689671467
0.1868941916891966	0.0	0.0	0.07311390834834172
0.19479840441213958	0.0	0.0	0.07585775750291836
0.20300051097184008	0.0	0.0	0.07870457896950984
0.21151191908478384	0.0	0.0	0.08165823713585922
0.22034448866705286	0.0	0.0	0.08472274141405964
0.2295105516848254	0.0	0.0	0.08790225168308842
0.23902293309238834	0.0	0.0	0.09120108393559097
0.24889497293986518	0.0	0.0	0.0946237161365793
0.25914054974110323	0.0	0.0	0.09817479430199844
0.2697741052013814	0.0	0.0	0.1018591388054117
0.280810670414937	0.0	0.0	0.10568175092136585
0.29226589365388506	0.0	0.0	0.1096478196143185
0.3041560698831206	0.0	0.0	0.1137627285823431
0.3164981721504241	0.0	0.0	0.11803206356517298
0.3293098850174538	0.0	0.0	0.1224616199265049
0.3426096402158937	0.0	0.0	0.1270574105208542
0.35641665473399475	0.0	0.0	0.13182567385564073
0.37075097156245646	0.0	0.0	0.13677288255958495
0.3856335033554705	0.0	0.0	0.14190575216890927
0.40108607929320433	0.0	0.0	0.14723125024327194
0.41713149546663075	0.0	0.0	0.15275660582380732
0.4337935691450053	0.0	0.0	0.15848931924611143
0.4510971973312237	0.0	0.0	0.16443717232149324
0.4690684200616044	0.0	0.0	0.17060823890031243
0.4877344889643667	0.0	0.0	0.1770108958317422
0.5071239416654464	0.0	0.0	0.18365383433483473
0.5272666826858464	0.0	0.0	0.19054607179632482
0.5481940716031762	0.0	0.0	0.1976969640111862
0.5699390193083645	0.0	0.0	0.20511621788255668
0.592536093340188	0.0	0.0	0.21281390459827135
0.6160216334034787	0.0	0.0	0.22080047330188993
0.6404338783415203	0.0	0.0	0.22908676527677724
0.6658131060201358	0.0	0.0	0.23768402866248758
0.6922017878003043	0.0	0.0	0.24660393372343387
0.7196447595334415	0.0	0.0	0.25585858869056455
0.7481894113164391	0.0	0.0	0.2654605561975539
0.7778858986013265	0.0	0.0	0.2754228703338166
0.8087873776785282	0.0	0.0	0.28575905433749466
0.8409502690571989	0.0	0.0	0.2964831389524342
0.8744345528686419	0.0	0.0	0.3076096814740708
0.909304101141329	0.0	0.0	0.31915378551007617
0.9456270526660917	0.0	0.0	0.3311311214825911
0.9834762372225169	0.0	0.0	0.34355794789987465
1.0229296572166664	0.0	0.0	0.3564511334262443
1.064071036341551	0.0	0.0	0.3698281797802663
1.106990446794967	0.0	0.0	0.38370724549227886
1.1517850289436182	0.0	0.0	0.3981071705534973
1.1985598202835235	0.0	0.0	0.41304750199016144
1.2474287141992022	0.0	0.0	0.4285485203974396
1.2985155736560785	0.0	0.0	0.4446312674691088
1.3519555308033053	0.0	0.0	0.46131757456037953
1.4078965109238273	0.0	0.0	0.47863009232263853
1.4665010287549403	0.0	0.0	0.49659232145033627
1.527948317626703	0.033692471628543386	0.0	0.5152286445817567
1.5924368681099905	0.10284626379359783	0.0	0.5345643593969719
1.660187474307126	0.175236063335681	0.0	0.5546257129579111
1.73144691450691	0.25117901204475857	0.0	0.5754399373371573
1.8064924314636281	0.3310512786635012	0.0	0.5970352865838372
1.885637230123858	0.4153042366155097	0.0	0.6194410750767818
1.9692372832408793	0.5044867116490428	0.0	0.64268771731702
2.057699837032337	0.5992763095876807	0.0	0.6668067692136226
2.1514941536816754	0.7005247592871019	0.0	0.6918309709189363
2.251165236604757	0.8093256960351636	0.0	0.7177942912713615
2.357351592286758	0.9271199750163175	0.0	0.7447319739059889
2.470808544982696	1.0558671451887038	0.0	0.7726805850957021
2.592439330998297	1.1983413988186986	0.0	0.801678063387679
2.7233373180981957	1.3586819179122565	0.0	0.8317637711026709
2.8648445079237312	1.543523207812582	0.0	0.8629785477669701
3.0246973439672176	1.7646657148062805	0.0	0.8953647655495938
3.226965635111047	2.0469089667532256	0.0	0.9289663867799363
3.5232075270450585	2.4623019141286604	0.0	0.9638290236239705


==> data/full_secrecy_outage_main_csit-eve_0.0-rs_0.1-rc_1.0-lx_1-ly_1.dat <==
snr	upper	lower	indep
-5.0	1.0	0.4650967332401023	0.8206852524426885
-4.591836734693878	1.0	0.4347625212793339	0.8042559122932326
-4.183673469387755	1.0	0.40366785883526024	0.7872708009310447
-3.7755102040816326	1.0	0.3718608175068395	0.7698323168584944
-3.36734693877551	1.0	0.36787944117144233	0.752052255618357
-2.9591836734693877	1.0	0.36787944117144233	0.7340484237410856
-2.5510204081632653	1.0	0.36787944117144233	0.7159410848532245
-2.142857142857143	1.0	0.36787944117144233	0.6978494825613283
-1.7346938775510203	1.0	0.36787944117144233	0.6798886478844953
-1.3265306122448979	1.0	0.36787944117144233	0.6621666473820282
-0.9183673469387754	1.0	0.36787944117144233	0.6447823709997751
-0.5102040816326525	1.0	0.36787944117144233	0.6278239037180897
-0.1020408163265305	1.0	0.36787944117144233	0.6113674776939698
0.3061224489795915	1.0	0.36787944117144233	0.5954769647234646
0.7142857142857144	0.9888418572111395	0.36787944117144233	0.5802038434150643
1.1224489795918373	0.9543796993774714	0.36787944117144233	0.5655875608332739
1.5306122448979593	0.9202917732374019	0.36787944117144233	0.5516562029535883
1.9387755102040813	0.8868241657343712	0.36787944117144233	0.5384273900169573
2.3469387755102042	0.8541875966378076	0.36787944117144233	0.5259093196626528
2.755102040816327	0.8225572534192919	0.36787944117144233	0.5141018906168586
3.163265306122449	0.7920738747288674	0.36787944117144233	0.5029978511094092
3.571428571428571	0.762845760737303	0.36787944117144233	0.4925839278492375
3.979591836734695	0.7349514203513137	0.36787944117144233	0.4828419024440271
4.387755102040817	0.7084426064727869	0.36787944117144233	0.4737496120567585
4.795918367346939	0.6833475350683348	0.36787944117144233	0.4652818595663718
5.204081632653061	0.6596741276068218	0.36787944117144233	0.45741122545110324
5.612244897959183	0.6374131566848219	0.36787944117144233	0.4501087790855879
6.020408163265307	0.6165412098710927	0.36787944117144233	0.44334469126570447
6.428571428571429	0.5970234163341441	0.36787944117144233	0.4370887527232994
6.836734693877551	0.5788159046657182	0.36787944117144233	0.4313108053584154
7.244897959183675	0.5618679788666292	0.36787944117144233	0.42598109408916707
7.653061224489797	0.546124013330571	0.36787944117144233	0.42107054777419045
8.061224489795919	0.5315250775523253	0.36787944117144233	0.41655099775373533
8.46938775510204	0.5180103079153743	0.36787944117144233	0.412395342313418
8.877551020408163	0.5055180479525003	0.36787944117144233	0.40857766490606906
9.285714285714286	0.49398678052019573	0.36787944117144233	0.405073313356719
9.693877551020408	0.48335587589561924	0.36787944117144233	0.4018589465886986
10.10204081632653	0.47356617931696054	0.36787944117144233	0.39891255469369435
10.510204081632654	0.4645604602846962	0.36787944117144233	0.3962134574602336
10.918367346938776	0.4562837442881802	0.36787944117144233	0.39374228579740095
11.326530612244898	0.4486835457213417	0.36787944117144233	0.3914809498588727
11.73469387755102	0.4417100187519144	0.36787944117144233	0.3894125970954024
12.142857142857142	0.43531604091659093	0.36787944117144233	0.3875215629456321
12.551020408163264	0.4294572423019659	0.36787944117144233	0.3857933164160369
12.95918367346939	0.4240919913841207	0.36787944117144233	0.3842144023990623
13.367346938775512	0.41918134696468146	0.36787944117144233	0.3827723822306722
13.775510204081634	0.4146889841702316	0.36787944117144233	0.38145577369027184
14.183673469387756	0.4105811011770092	0.36787944117144233	0.38025399139253346
14.591836734693878	0.40682631217886367	0.36787944117144233	0.3791572883071543
15.0	0.4033955311240318	0.36787944117144233	0.3781566989642249


==> data/full_secrecy_outage_no_csit-eve_0.0-rs_0.1-rc_1.0-lx_1-ly_1.dat <==
snr	upper	lower	indep	event2	event3
-5.0	1.0	0.9731157023827102	0.9830058827664455	0.9731157023827102	0.36787944117144233
-4.591836734693878	1.0	0.9628143375164091	0.9764941782504624	0.9628143375164091	0.36787944117144233
-4.183673469387755	1.0	0.9500408036708761	0.9684197648978086	0.950040803670876	0.36787944117144233
-3.7755102040816326	1.0	0.9346339849930692	0.9586807980654231	0.934633984993069	0.36787944117144233
-3.36734693877551	1.0	0.9165133389095304	0.947226365136762	0.9165133389095302	0.36787944117144233
-2.9591836734693877	1.0	0.895684221348052	0.9340598517038945	0.8956842213480521	0.36787944117144233
-2.5510204081632653	1.0	0.8722367951183947	0.9192382515325122	0.8722367951183946	0.36787944117144233
-2.142857142857143	1.0	0.8463392935681018	0.9028679083802775	0.8463392935681018	0.36787944117144233
-1.7346938775510203	1.0	0.8182268965390596	0.8850974842602691	0.8182268965390594	0.36787944117144233
-1.3265306122448979	1.0	0.7881877058334363	0.866109094244673	0.7881877058334363	0.36787944117144233
-0.9183673469387754	1.0	0.7565473126604862	0.8461085512306324	0.7565473126604862	0.36787944117144233
-0.5102040816326525	1.0	0.7236532867605336	0.8253155611966334	0.7236532867605335	0.36787944117144233
-0.1020408163265305	1.0	0.6898606514889718	0.803954541704484	0.6898606514889718	0.36787944117144233
0.3061224489795915	1.0	0.6555191013848016	0.7822465418615971	0.6555191013848016	0.36787944117144233
0.7142857142857144	0.9888418572111395	0.6209624160396972	0.760402550609987	0.6209624160396972	0.36787944117144233
1.1224489795918373	0.9543796993774714	0.586500258206029	0.7386183121417308	0.586500258206029	0.36787944117144233
1.5306122448979593	0.9202917732374019	0.5524123320659595	0.7170706332207635	0.5524123320659595	0.36787944117144233
1.9387755102040813	0.8868241657343712	0.5189447245629288	0.6959150704632928	0.5189447245629288	0.36787944117144233
2.3469387755102042	0.8541875966378076	0.4863081554663653	0.6752848241677263	0.4863081554663653	0.36787944117144233
2.755102040816327	0.8225572534192919	0.45467781224784953	0.655290633936499	0.45467781224784953	0.36787944117144233
3.163265306122449	0.7920738747288674	0.42419443355742503	0.6360214635637254	0.42419443355742503	0.36787944117144233
3.571428571428571	0.762845760737303	0.3949663195658607	0.6175457718138728	0.3949663195658607	0.36787944117144233
3.979591836734695	0.7349514203513137	0.36787944117144233	0.5999131857809272	0.36707197917987133	0.36787944117144233
4.387755102040817	0.7084426064727869	0.36787944117144233	0.5831564195381507	0.34056316530134456	0.36787944117144233
4.795918367346939	0.6833475350683348	0.36787944117144233	0.5672933089781259	0.31546809389689245	0.36787944117144233
5.204081632653061	0.6596741276068218	0.36787944117144233	0.5523288614241781	0.2917946864353794	0.36787944117144233
5.612244897959183	0.6374131566848219	0.36787944117144233	0.5382572440448973	0.26953371551337957	0.36787944117144233
6.020408163265307	0.6165412098710927	0.36787944117144233	0.5250636573611629	0.2486617686996504	0.36787944117144233
6.428571428571429	0.5970234163341441	0.36787944117144233	0.5127260588034865	0.2291439751627018	0.36787944117144233
6.836734693877551	0.5788159046657182	0.36787944117144233	0.5012167163527637	0.21093646349427586	0.36787944117144233
7.244897959183675	0.5618679788666292	0.36787944117144233	0.4905035840256586	0.19398853769518687	0.36787944117144233
7.653061224489797	0.546124013330571	0.36787944117144233	0.48055149973282796	0.1782445721591287	0.36787944117144233
8.061224489795919	0.5315250775523253	0.36787944117144233	0.471323212290381	0.16364563638088292	0.36787944117144233
8.46938775510204	0.5180103079153743	0.36787944117144233	0.4627802485550323	0.15013086674393195	0.36787944117144233
8.877551020408163	0.5055180479525003	0.36787944117144233	0.4548836342062688	0.137638606781058	0.36787944117144233
9.285714285714286	0.49398678052019573	0.36787944117144233	0.4475944829929589	0.1261073393487534	0.36787944117144233
9.693877551020408	0.48335587589561924	0.36787944117144233	0.4408744696208185	0.1154764347241769	0.36787944117144233
10.10204081632653	0.47356617931696054	0.36787944117144233	0.4346862011487547	0.10568673814551821	0.36787944117144233
10.510204081632654	0.4645604602846962	0.36787944117144233	0.42899350100142686	0.09668101911325389	0.36787944117144233
10.918367346938776	0.4562837442881802	0.36787944117144233	0.4237616186604439	0.08840430311673786	0.36787944117144233
11.326530612244898	0.4486835457213417	0.36787944117144233	0.41895737689516593	0.08080410454989939	0.36787944117144233
11.73469387755102	0.4417100187519144	0.36787944117144233	0.41454926713024554	0.07383057758047207	0.36787944117144233
12.142857142857142	0.43531604091659093	0.36787944117144233	0.41050750228784344	0.0674365997451486	0.36787944117144233
12.551020408163264	0.4294572423019659	0.36787944117144233	0.40680403523350267	0.06157780113052358	0.36787944117144233
12.95918367346939	0.4240919913841207	0.36787944117144233	0.4034125498250589	0.05621255021267835	0.36787944117144233
13.367346938775512	0.41918134696468146	0.36787944117144233	0.4003084305304347	0.05130190579323912	0.36787944117144233
13.775510204081634	0.4146889841702316	0.36787944117144233	0.3974687156503464	0.046809542998789255	0.36787944117144233
14.183673469387756	0.4105811011770092	0.36787944117144233	0.3948720383570683	0.042701660005566855	0.36787944117144233
14.591836734693878	0.40682631217886367	0.36787944117144233	0.39249855903727726	0.038946871007421335	0.36787944117144233
15.0	0.4033955311240318	0.36787944117144233	0.39032989179967853	0.03551608995258948	0.36787944117144233


==> data/joint_pdf_main_csit-bob0-eve0-rs1.dat <==
X	Y	pdf
0.0	0.0	-0.0
0.04081632653061224	0.0	-0.0
0.08163265306122448	0.0	-0.0
0.12244897959183673	0.0	-0.0
0.16326530612244897	0.0	-0.0
0.2040816326530612	0.0	-0.0
0.24489795918367346	0.0	-0.0
0.2857142857142857	0.0	-0.0
0.32653061224489793	0.0	-0.0
0.36734693877551017	0.0	-0.0
0.4081632653061224	0.0	-0.0
0.44897959183673464	0.0	-0.0
0.4897959183673469	0.0	-0.0
0.5306122448979591	0.0	-0.0
0.5714285714285714	0.0	-0.0
0.6122448979591836	0.0	-0.0
0.6530612244897959	0.0	-0.0
0.6938775510204082	0.0	-0.0
0.7346938775510203	0.0	-0.0
0.7755102040816326	0.0	-0.0
0.8163265306122448	0.0	-0.0
0.8571428571428571	0.0	-0.0
0.8979591836734693	0.0	-0.0
0.9387755102040816	0.0	-0.0
0.9795918367346939	0.0	1.1152123643290508
1.0204081632653061	0.0	3.2785058979085995
1.0612244897959182	0.0	4.240067096913649
1.1020408163265305	0.0	2.7231775691894025
1.1428571428571428	0.0	0.646404005855302
1.183673469387755	0.0	-0.0
1.2244897959183672	0.0	-0.0
1.2653061224489794	0.0	-0.0
1.3061224489795917	0.0	-0.0
1.346938775510204	0.0	-0.0
1.3877551020408163	0.0	-0.0
1.4285714285714284	0.0	-0.0
1.4693877551020407	0.0	-0.0
1.510204081632653	0.0	-0.0
1.5510204081632653	0.0	-0.0
1.5918367346938773	0.0	-0.0
1.6326530612244896	0.0	-0.0
1.673469387755102	0.0	-0.0
1.7142857142857142	0.0	-0.0
1.7551020408163265	0.0	-0.0
1.7959183673469385	0.0	-0.0
1.8367346938775508	0.0	-0.0
1.8775510204081631	0.0	-0.0
1.9183673469387754	0.0	-0.0
1.9591836734693877	0.0	-0.0
2.0	0.0	-0.0
0.0	0.04081632653061224	-0.0
0.04081632653061224	0.04081632653061224	-0.0
0.08163265306122448	0.04081632653061224	-0.0
0.12244897959183673	0.04081632653061224	-0.0
0.16326530612244897	0.04081632653061224	-0.0
0.2040816326530612	0.04081632653061224	-0.0
0.24489795918367346	0.04081632653061224	-0.0
0.2857142857142857	0.04081632653061224	-0.0
0.32653061224489793	0.04081632653061224	-0.0
0.36734693877551017	0.04081632653061224	-0.0
0.4081632653061224	0.04081632653061224	-0.0
0.44897959183673464	0.04081632653061224	-0.0
0.4897959183673469	0.04081632653061224	-0.0
0.5306122448979591	0.04081632653061224	-0.0
0.5714285714285714	0.04081632653061224	-0.0
0.6122448979591836	0.04081632653061224	-0.0
0.6530612244897959	0.04081632653061224	-0.0
0.6938775510204082	0.04081632653061224	-0.0
0.7346938775510203	0.04081632653061224	-0.0
0.7755102040816326	0.04081632653061224	-0.0
0.8163265306122448	0.04081632653061224	-0.0
0.8571428571428571	0.04081632653061224	-0.0
0.8979591836734693	0.04081632653061224	-0.0
0.9387755102040816	0.04081632653061224	-0.0
0.9795918367346939	0.04081632653061224	0.5576061821645254
1.0204081632653061	0.04081632653061224	1.6392529489542997
1.0612244897959182	0.04081632653061224	2.1200335484568247
1.1020408163265305	0.04081632653061224	2.0352437422263265
1.1428571428571428	0.04081632653061224	1.9538450668794936
1.183673469387755	0.04081632653061224	1.8757018956330802
1.2244897959183672	0.04081632653061224	1.2501813286917525
1.2653061224489794	0.04081632653061224	0.3314675393788899
1.3061224489795917	0.04081632653061224	-1.63202784619898e-14
1.346938775510204	0.04081632653061224	-1.63202784619898e-14
1.3877551020408163	0.04081632653061224	1.63202784619898e-14
1.4285714285714284	0.04081632653061224	-0.0
1.4693877551020407	0.04081632653061224	-1.63202784619898e-14
1.510204081632653	0.04081632653061224	-0.0
1.5510204081632653	0.04081632653061224	-0.0
1.5918367346938773	0.04081632653061224	-0.0
1.6326530612244896	0.04081632653061224	1.63202784619898e-14
1.673469387755102	0.04081632653061224	-0.0
1.7142857142857142	0.04081632653061224	-1.63202784619898e-14
1.7551020408163265	0.04081632653061224	1.63202784619898e-14
1.7959183673469385	0.04081632653061224	-0.0
1.8367346938775508	0.04081632653061224	-1.63202784619898e-14
1.8775510204081631	0.04081632653061224	-0.0
1.9183673469387754	0.04081632653061224	1.63202784619898e-14
1.9591836734693877	0.04081632653061224	-0.0
2.0	0.04081632653061224	-3.26405569239796e-14
0.0	0.08163265306122448	-0.0
0.04081632653061224	0.08163265306122448	-0.0
0.08163265306122448	0.08163265306122448	-0.0
0.12244897959183673	0.08163265306122448	-0.0
0.16326530612244897	0.08163265306122448	-0.0
0.2040816326530612	0.08163265306122448	-0.0
0.24489795918367346	0.08163265306122448	-0.0
0.2857142857142857	0.08163265306122448	-0.0
0.32653061224489793	0.08163265306122448	-0.0
0.36734693877551017	0.08163265306122448	-0.0
0.4081632653061224	0.08163265306122448	-0.0
0.44897959183673464	0.08163265306122448	-0.0
0.4897959183673469	0.08163265306122448	-0.0
0.5306122448979591	0.08163265306122448	-0.0
0.5714285714285714	0.08163265306122448	-0.0
0.6122448979591836	0.08163265306122448	-0.0
0.6530612244897959	0.08163265306122448	-0.0
0.6938775510204082	0.08163265306122448	-0.0
0.7346938775510203	0.08163265306122448	-0.0
0.7755102040816326	0.08163265306122448	-0.0
0.8163265306122448	0.08163265306122448	-0.0
0.8571428571428571	0.08163265306122448	-0.0
0.8979591836734693	0.08163265306122448	-0.0
0.9387755102040816	0.08163265306122448	-0.0
0.9795918367346939	0.08163265306122448	-0.0
1.0204081632653061	0.08163265306122448	-0.0
1.0612244897959182	0.08163265306122448	-0.0
1.1020408163265305	0.08163265306122448	0.6736549576316252
1.1428571428571428	0.08163265306122448	1.630643063951842
1.183673469387755	0.08163265306122448	1.8757018956330802
1.2244897959183672	0.08163265306122448	1.8006840260372439
1.2653061224489794	0.08163265306122448	1.7286664630316224
1.3061224489795917	0.08163265306122448	1.6595292106780515
1.346938775510204	0.08163265306122448	1.3684081686730285
1.3877551020408163	0.08163265306122448	0.5555751843022185
1.4285714285714284	0.08163265306122448	-0.0
1.4693877551020407	0.08163265306122448	-1.63202784619898e-14
1.510204081632653	0.08163265306122448	-1.63202784619898e-14
1.5510204081632653	0.08163265306122448	1.63202784619898e-14
1.5918367346938773	0.08163265306122448	1.63202784619898e-14
1.6326530612244896	0.08163265306122448	-0.0
1.673469387755102	0.08163265306122448	-1.63202784619898e-14
1.7142857142857142	0.08163265306122448	-1.63202784619898e-14
1.7551020408163265	0.08163265306122448	1.63202784619898e-14
1.7959183673469385	0.08163265306122448	1.63202784619898e-14
1.8367346938775508	0.08163265306122448	-1.63202784619898e-14
1.8775510204081631	0.08163265306122448	-1.63202784619898e-14
1.9183673469387754	0.08163265306122448	1.63202784619898e-14
1.9591836734693877	0.08163265306122448	-0.0
2.0	0.08163265306122448	-3.26405569239796e-14
0.0	0.12244897959183673	-0.0
0.04081632653061224	0.12244897959183673	-0.0
0.08163265306122448	0.12244897959183673	-0.0
0.12244897959183673	0.12244897959183673	-0.0
0.16326530612244897	0.12244897959183673	-0.0
0.2040816326530612	0.12244897959183673	-0.0
0.24489795918367346	0.12244897959183673	-0.0
0.2857142857142857	0.12244897959183673	-0.0
0.32653061224489793	0.12244897959183673	-0.0
0.36734693877551017	0.12244897959183673	-0.0
0.4081632653061224	0.12244897959183673	-0.0
0.44897959183673464	0.12244897959183673	-0.0
0.4897959183673469	0.12244897959183673	-0.0
0.5306122448979591	0.12244897959183673	-0.0
0.5714285714285714	0.12244897959183673	-0.0
0.6122448979591836	0.12244897959183673	-0.0
0.6530612244897959	0.12244897959183673	-0.0
0.6938775510204082	0.12244897959183673	-0.0
0.7346938775510203	0.12244897959183673	-0.0
0.7755102040816326	0.12244897959183673	-0.0
0.8163265306122448	0.12244897959183673	-0.0
0.8571428571428571	0.12244897959183673	-0.0
0.8979591836734693	0.12244897959183673	-0.0
0.9387755102040816	0.12244897959183673	-0.0
0.9795918367346939	0.12244897959183673	-0.0
1.0204081632653061	0.12244897959183673	-0.0
1.0612244897959182	0.12244897959183673	-0.0
1.1020408163265305	0.12244897959183673	-0.0
1.1428571428571428	0.12244897959183673	-0.0
1.183673469387755	0.12244897959183673	-0.0
1.2244897959183672	0.12244897959183673	0.5505026973454907
1.2653061224489794	0.12244897959183673	1.397198923652732
1.3061224489795917	0.12244897959183673	1.6595292106780681
1.346938775510204	0.12244897959183673	1.5931570722231432
1.3877551020408163	0.12244897959183673	1.5294394581566324
1.4285714285714284	0.12244897959183673	1.4682702019470872
1.4693877551020407	0.12244897959183673	1.4095473831465526
1.510204081632653	0.12244897959183673	0.9619787515932501
1.5510204081632653	0.12244897959183673	0.27158620008948475
1.5918367346938773	0.12244897959183673	1.63202784619898e-14
1.6326530612244896	0.12244897959183673	-1.63202784619898e-14
1.673469387755102	0.12244897959183673	-1.63202784619898e-14
1.7142857142857142	0.12244897959183673	-0.0
1.7551020408163265	0.12244897959183673	-0.0
1.7959183673469385	0.12244897959183673	1.63202784619898e-14
1.8367346938775508	0.12244897959183673	-0.0
1.8775510204081631	0.12244897959183673	-1.63202784619898e-14
1.9183673469387754	0.12244897959183673	-0.0
1.9591836734693877	0.12244897959183673	-0.0
2.0	0.12244897959183673	-0.0
0.0	0.16326530612244897	-0.0
0.04081632653061224	0.16326530612244897	-0.0
0.08163265306122448	0.16326530612244897	-0.0
0.12244897959183673	0.16326530612244897	-0.0
0.16326530612244897	0.16326530612244897	-0.0
0.2040816326530612	0.16326530612244897	-0.0
0.24489795918367346	0.16326530612244897	-0.0
0.2857142857142857	0.16326530612244897	-0.0
0.32653061224489793	0.16326530612244897	-0.0
0.36734693877551017	0.16326530612244897	-0.0
0.4081632653061224	0.16326530612244897	-0.0
0.44897959183673464	0.16326530612244897	-0.0
0.4897959183673469	0.16326530612244897	-0.0
0.5306122448979591	0.16326530612244897	-0.0
0.5714285714285714	0.16326530612244897	-0.0
0.6122448979591836	0.16326530612244897	-0.0
0.6530612244897959	0.16326530612244897	-0.0
0.6938775510204082	0.16326530612244897	-0.0
0.7346938775510203	0.16326530612244897	-0.0
0.7755102040816326	0.16326530612244897	-0.0
0.8163265306122448	0.16326530612244897	-0.0
0.8571428571428571	0.16326530612244897	-0.0
0.8979591836734693	0.16326530612244897	-0.0
0.9387755102040816	0.16326530612244897	-0.0
0.9795918367346939	0.16326530612244897	-0.0
1.0204081632653061	0.16326530612244897	-0.0
1.0612244897959182	0.16326530612244897	-0.0
1.1020408163265305	0.16326530612244897	-0.0
1.1428571428571428	0.16326530612244897	-0.0
1.183673469387755	0.16326530612244897	-0.0
1.2244897959183672	0.16326530612244897	-0.0
1.2653061224489794	0.16326530612244897	-0.0
1.3061224489795917	0.16326530612244897	-0.0
1.346938775510204	0.16326530612244897	0.22474890355009733
1.3877551020408163	0.16326530612244897	0.9738642738544305
1.4285714285714284	0.16326530612244897	1.468270201947087
1.4693877551020407	0.16326530612244897	1.4095473831465524
1.510204081632653	0.16326530612244897	1.3531731575703956
1.5510204081632653	0.16326530612244897	1.2990535942690091
1.5918367346938773	0.16326530612244897	1.247098519019702
1.6326530612244896	0.16326530612244897	1.1972213640779892
1.673469387755102	0.16326530612244897	0.9105194644112934
1.7142857142857142	0.16326530612244897	0.3241236311505938
1.7551020408163265	0.16326530612244897	-0.0
1.7959183673469385	0.16326530612244897	-1.700029006457271e-14
1.8367346938775508	0.16326530612244897	-0.0
1.8775510204081631	0.16326530612244897	1.700029006457271e-14
1.9183673469387754	0.16326530612244897	-0.0
1.9591836734693877	0.16326530612244897	-0.0
2.0	0.16326530612244897	-0.0
0.0	0.2040816326530612	-0.0
0.04081632653061224	0.2040816326530612	-0.0
0.08163265306122448	0.2040816326530612	-0.0
0.12244897959183673	0.2040816326530612	-0.0
0.16326530612244897	0.2040816326530612	-0.0
0.2040816326530612	0.2040816326530612	-0.0
0.24489795918367346	0.2040816326530612	-0.0
0.2857142857142857	0.2040816326530612	-0.0
0.32653061224489793	0.2040816326530612	-0.0
0.36734693877551017	0.2040816326530612	-0.0
0.4081632653061224	0.2040816326530612	-0.0
0.44897959183673464	0.2040816326530612	-0.0
0.4897959183673469	0.2040816326530612	-0.0
0.5306122448979591	0.2040816326530612	-0.0
0.5714285714285714	0.2040816326530612	-0.0
0.6122448979591836	0.2040816326530612	-0.0
0.6530612244897959	0.2040816326530612	-0.0
0.6938775510204082	0.2040816326530612	-0.0
0.7346938775510203	0.2040816326530612	-0.0
0.7755102040816326	0.2040816326530612	-0.0
0.8163265306122448	0.2040816326530612	-0.0
0.8571428571428571	0.2040816326530612	-0.0
0.8979591836734693	0.2040816326530612	-0.0
0.9387755102040816	0.2040816326530612	-0.0
0.9795918367346939	0.2040816326530612	-0.0
1.0204081632653061	0.2040816326530612	-0.0
1.0612244897959182	0.2040816326530612	-0.0
1.1020408163265305	0.2040816326530612	-0.0
1.1428571428571428	0.2040816326530612	-0.0
1.183673469387755	0.2040816326530612	-0.0
1.2244897959183672	0.2040816326530612	-0.0
1.2653061224489794	0.2040816326530612	-0.0
1.3061224489795917	0.2040816326530612	-0.0
1.346938775510204	0.2040816326530612	-0.0
1.3877551020408163	0.2040816326530612	-0.0
1.4285714285714284	0.2040816326530612	-0.0
1.4693877551020407	0.2040816326530612	-0.0
1.510204081632653	0.2040816326530612	0.39119440597712846
1.5510204081632653	0.2040816326530612	1.0274673941795407
1.5918367346938773	0.2040816326530612	1.247098519019702
1.6326530612244896	0.2040816326530612	1.1972213640779892
1.673469387755102	0.2040816326530612	1.1493390239381007
1.7142857142857142	0.2040816326530612	1.1033717168623107
1.7551020408163265	0.2040816326530612	1.059242851948299
1.7959183673469385	0.2040816326530612	1.0168789015131185
1.8367346938775508	0.2040816326530612	0.9762092785810137
1.8775510204081631	0.2040816326530612	0.6507467754227927
1.9183673469387754	0.2040816326530612	0.1726020725915083
1.9591836734693877	0.2040816326530612	-0.0
2.0	0.2040816326530612	-0.0
0.0	0.24489795918367346	-0.0
0.04081632653061224	0.24489795918367346	-0.0
0.08163265306122448	0.24489795918367346	-0.0
0.12244897959183673	0.24489795918367346	-0.0
0.16326530612244897	0.24489795918367346	-0.0
0.2040816326530612	0.24489795918367346	-0.0
0.24489795918367346	0.24489795918367346	-0.0
0.2857142857142857	0.24489795918367346	-0.0
0.32653061224489793	0.24489795918367346	-0.0
0.36734693877551017	0.24489795918367346	-0.0
0.4081632653061224	0.24489795918367346	-0.0
0.44897959183673464	0.24489795918367346	-0.0
0.4897959183673469	0.24489795918367346	-0.0
0.5306122448979591	0.24489795918367346	-0.0
0.5714285714285714	0.24489795918367346	-0.0
0.6122448979591836	0.24489795918367346	-0.0
0.6530612244897959	0.24489795918367346	-0.0
0.6938775510204082	0.24489795918367346	-0.0
0.7346938775510203	0.24489795918367346	-0.0
0.7755102040816326	0.24489795918367346	-0.0
0.8163265306122448	0.24489795918367346	-0.0
0.8571428571428571	0.24489795918367346	-0.0
0.8979591836734693	0.24489795918367346	-0.0
0.9387755102040816	0.24489795918367346	-0.0
0.9795918367346939	0.24489795918367346	-0.0
1.0204081632653061	0.24489795918367346	-0.0
1.0612244897959182	0.24489795918367346	-0.0
1.1020408163265305	0.24489795918367346	-0.0
1.1428571428571428	0.24489795918367346	-0.0
1.183673469387755	0.24489795918367346	-0.0
1.2244897959183672	0.24489795918367346	-0.0
1.2653061224489794	0.24489795918367346	-0.0
1.3061224489795917	0.24489795918367346	-0.0
1.346938775510204	0.24489795918367346	-0.0
1.3877551020408163	0.24489795918367346	-0.0
1.4285714285714284	0.24489795918367346	-0.0
1.4693877551020407	0.24489795918367346	-0.0
1.510204081632653	0.24489795918367346	-0.0
1.5510204081632653	0.24489795918367346	-0.0
1.5918367346938773	0.24489795918367346	-0.0
1.6326530612244896	0.24489795918367346	-0.0
1.673469387755102	0.24489795918367346	0.2388195595268073
1.7142857142857142	0.24489795918367346	0.7792480857117173
1.7551020408163265	0.24489795918367346	1.0592428519482995
1.7959183673469385	0.24489795918367346	1.016878901513135
1.8367346938775508	0.24489795918367346	0.9762092785810131
1.8775510204081631	0.24489795918367346	0.9371662192711271
1.9183673469387754	0.24489795918367346	0.8996846698892211
1.9591836734693877	0.24489795918367346	0.8637021785347853
2.0	0.24489795918367346	0.846078050170847
0.0	0.2857142857142857	-0.0
0.04081632653061224	0.2857142857142857	-0.0
0.08163265306122448	0.2857142857142857	-0.0
0.12244897959183673	0.2857142857142857	-0.0
0.16326530612244897	0.2857142857142857	-0.0
0.2040816326530612	0.2857142857142857	-0.0
0.24489795918367346	0.2857142857142857	-0.0
0.2857142857142857	0.2857142857142857	-0.0
0.32653061224489793	0.2857142857142857	-0.0
0.36734693877551017	0.2857142857142857	-0.0
0.4081632653061224	0.2857142857142857	-0.0
0.44897959183673464	0.2857142857142857	-0.0
0.4897959183673469	0.2857142857142857	-0.0
0.5306122448979591	0.2857142857142857	-0.0
0.5714285714285714	0.2857142857142857	-0.0
0.6122448979591836	0.2857142857142857	-0.0
0.6530612244897959	0.2857142857142857	-0.0
0.6938775510204082	0.2857142857142857	-0.0
0.7346938775510203	0.2857142857142857	-0.0
0.7755102040816326	0.2857142857142857	-0.0
0.8163265306122448	0.2857142857142857	-0.0
0.8571428571428571	0.2857142857142857	-0.0
0.8979591836734693	0.2857142857142857	-0.0
0.9387755102040816	0.2857142857142857	-0.0
0.9795918367346939	0.2857142857142857	-0.0
1.0204081632653061	0.2857142857142857	-0.0
1.0612244897959182	0.2857142857142857	-0.0
1.1020408163265305	0.2857142857142857	-0.0
1.1428571428571428	0.2857142857142857	-0.0
1.183673469387755	0.2857142857142857	-0.0
1.2244897959183672	0.2857142857142857	-0.0
1.2653061224489794	0.2857142857142857	-0.0
1.3061224489795917	0.2857142857142857	-0.0
1.346938775510204	0.2857142857142857	-0.0
1.3877551020408163	0.2857142857142857	-0.0
1.4285714285714284	0.2857142857142857	-0.0
1.4693877551020407	0.2857142857142857	-0.0
1.510204081632653	0.2857142857142857	-0.0
1.5510204081632653	0.2857142857142857	-0.0
1.5918367346938773	0.2857142857142857	-0.0
1.6326530612244896	0.2857142857142857	-0.0
1.673469387755102	0.2857142857142857	-0.0
1.7142857142857142	0.2857142857142857	-0.0
1.7551020408163265	0.2857142857142857	-0.0
1.7959183673469385	0.2857142857142857	-0.0
1.8367346938775508	0.2857142857142857	-0.0
1.8775510204081631	0.2857142857142857	0.2864194438483511
1.9183673469387754	0.2857142857142857	0.7270825972977133
1.9591836734693877	0.2857142857142857	0.8637021785347858
2.0	0.2857142857142857	0.8460780501708473
0.0	0.32653061224489793	-0.0
0.04081632653061224	0.32653061224489793	-0.0
0.08163265306122448	0.32653061224489793	-0.0
0.12244897959183673	0.32653061224489793	-0.0
0.16326530612244897	0.32653061224489793	-0.0
0.2040816326530612	0.32653061224489793	-0.0
0.24489795918367346	0.32653061224489793	-0.0
0.2857142857142857	0.32653061224489793	-0.0
0.32653061224489793	0.32653061224489793	-0.0
0.36734693877551017	0.32653061224489793	-0.0
0.4081632653061224	0.32653061224489793	-0.0
0.44897959183673464	0.32653061224489793	-0.0
0.4897959183673469	0.32653061224489793	-0.0
0.5306122448979591	0.32653061224489793	-0.0
0.5714285714285714	0.32653061224489793	-0.0
0.6122448979591836	0.32653061224489793	-0.0
0.6530612244897959	0.32653061224489793	-0.0
0.6938775510204082	0.32653061224489793	-0.0
0.7346938775510203	0.32653061224489793	-0.0
0.7755102040816326	0.32653061224489793	-0.0
0.8163265306122448	0.32653061224489793	-0.0
0.8571428571428571	0.32653061224489793	-0.0
0.8979591836734693	0.32653061224489793	-0.0
0.9387755102040816	0.32653061224489793	-0.0
0.9795918367346939	0.32653061224489793	-0.0
1.0204081632653061	0.32653061224489793	-0.0
1.0612244897959182	0.32653061224489793	-0.0
1.1020408163265305	0.32653061224489793	-0.0
1.1428571428571428	0.32653061224489793	-0.0
1.183673469387755	0.32653061224489793	-0.0
1.2244897959183672	0.32653061224489793	-0.0
1.2653061224489794	0.32653061224489793	-0.0
1.3061224489795917	0.32653061224489793	-0.0
1.346938775510204	0.32653061224489793	-0.0
1.3877551020408163	0.32653061224489793	-0.0
1.4285714285714284	0.32653061224489793	-0.0
1.4693877551020407	0.32653061224489793	-0.0
1.510204081632653	0.32653061224489793	-0.0
1.5510204081632653	0.32653061224489793	-0.0
1.5918367346938773	0.32653061224489793	-0.0
1.6326530612244896	0.32653061224489793	-0.0
1.673469387755102	0.32653061224489793	-0.0
1.7142857142857142	0.32653061224489793	-0.0
1.7551020408163265	0.32653061224489793	-0.0
1.7959183673469385	0.32653061224489793	-0.0
1.8367346938775508	0.32653061224489793	-0.0
1.8775510204081631	0.32653061224489793	-0.0
1.9183673469387754	0.32653061224489793	-0.0
1.9591836734693877	0.32653061224489793	-0.0
2.0	0.32653061224489793	-0.0
0.0	0.36734693877551017	-0.0
0.04081632653061224	0.36734693877551017	-0.0
0.08163265306122448	0.36734693877551017	-0.0
0.12244897959183673	0.36734693877551017	-0.0
0.16326530612244897	0.36734693877551017	-0.0
0.2040816326530612	0.36734693877551017	-0.0
0.24489795918367346	0.36734693877551017	-0.0
0.2857142857142857	0.36734693877551017	-0.0
0.32653061224489793	0.36734693877551017	-0.0
0.36734693877551017	0.36734693877551017	-0.0
0.4081632653061224	0.36734693877551017	-0.0
0.44897959183673464	0.36734693877551017	-0.0
0.4897959183673469	0.36734693877551017	-0.0
0.5306122448979591	0.36734693877551017	-0.0
0.5714285714285714	0.36734693877551017	-0.0
0.6122448979591836	0.36734693877551017	-0.0
0.6530612244897959	0.36734693877551017	-0.0
0.6938775510204082	0.36734693877551017	-0.0
0.7346938775510203	0.36734693877551017	-0.0
0.7755102040816326	0.36734693877551017	-0.0
0.8163265306122448	0.36734693877551017	-0.0
0.8571428571428571	0.36734693877551017	-0.0
0.8979591836734693	0.36734693877551017	-0.0
0.9387755102040816	0.36734693877551017	-0.0
0.9795918367346939	0.36734693877551017	-0.0
1.0204081632653061	0.36734693877551017	-0.0
1.0612244897959182	0.36734693877551017	-0.0
1.1020408163265305	0.36734693877551017	-0.0
1.1428571428571428	0.36734693877551017	-0.0
1.183673469387755	0.36734693877551017	-0.0
1.2244897959183672	0.36734693877551017	-0.0
1.2653061224489794	0.36734693877551017	-0.0
1.3061224489795917	0.36734693877551017	-0.0
1.346938775510204	0.36734693877551017	-0.0
1.3877551020408163	0.36734693877551017	-0.0
1.4285714285714284	0.36734693877551017	-0.0
1.4693877551020407	0.36734693877551017	-0.0
1.510204081632653	0.36734693877551017	-0.0
1.5510204081632653	0.36734693877551017	-0.0
1.5918367346938773	0.36734693877551017	-0.0
1.6326530612244896	0.36734693877551017	-0.0
1.673469387755102	0.36734693877551017	-0.0
1.7142857142857142	0.36734693877551017	-0.0
1.7551020408163265	0.36734693877551017	-0.0
1.7959183673469385	0.36734693877551017	-0.0
1.8367346938775508	0.36734693877551017	-0.0
1.8775510204081631	0.36734693877551017	-0.0
1.9183673469387754	0.36734693877551017	-0.0
1.9591836734693877	0.36734693877551017	-0.0
2.0	0.36734693877551017	-0.0
0.0	0.4081632653061224	-0.0
0.04081632653061224	0.4081632653061224	-0.0
0.08163265306122448	0.4081632653061224	-0.0
0.12244897959183673	0.4081632653061224	-0.0
0.16326530612244897	0.4081632653061224	-0.0
0.2040816326530612	0.4081632653061224	-0.0
0.24489795918367346	0.4081632653061224	-0.0
0.2857142857142857	0.4081632653061224	-0.0
0.32653061224489793	0.4081632653061224	-0.0
0.36734693877551017	0.4081632653061224	-0.0
0.4081632653061224	0.4081632653061224	-0.0
0.44897959183673464	0.4081632653061224	-0.0
0.4897959183673469	0.4081632653061224	-0.0
0.5306122448979591	0.4081632653061224	-0.0
0.5714285714285714	0.4081632653061224	-0.0
0.6122448979591836	0.4081632653061224	-0.0
0.6530612244897959	0.4081632653061224	-0.0
0.6938775510204082	0.4081632653061224	-0.0
0.7346938775510203	0.4081632653061224	-0.0
0.7755102040816326	0.4081632653061224	-0.0
0.8163265306122448	0.4081632653061224	-0.0
0.8571428571428571	0.4081632653061224	-0.0
0.8979591836734693	0.4081632653061224	-0.0
0.9387755102040816	0.4081632653061224	-0.0
0.9795918367346939	0.4081632653061224	-0.0
1.0204081632653061	0.4081632653061224	-0.0
1.0612244897959182	0.4081632653061224	-0.0
1.1020408163265305	0.4081632653061224	-0.0
1.1428571428571428	0.4081632653061224	-0.0
1.183673469387755	0.4081632653061224	-0.0
1.2244897959183672	0.4081632653061224	-0.0
1.2653061224489794	0.4081632653061224	-0.0
1.3061224489795917	0.4081632653061224	-0.0
1.346938775510204	0.4081632653061224	-0.0
1.3877551020408163	0.4081632653061224	-0.0
1.4285714285714284	0.4081632653061224	-0.0
1.4693877551020407	0.4081632653061224	-0.0
1.510204081632653	0.4081632653061224	-0.0
1.5510204081632653	0.4081632653061224	-0.0
1.5918367346938773	0.4081632653061224	-0.0
1.6326530612244896	0.4081632653061224	-0.0
1.673469387755102	0.4081632653061224	-0.0
1.7142857142857142	0.4081632653061224	-0.0
1.7551020408163265	0.4081632653061224	-0.0
1.7959183673469385	0.4081632653061224	-0.0
1.8367346938775508	0.4081632653061224	-0.0
1.8775510204081631	0.4081632653061224	-0.0
1.9183673469387754	0.4081632653061224	-0.0
1.9591836734693877	0.4081632653061224	-0.0
2.0	0.4081632653061224	-0.0
0.0	0.44897959183673464	-0.0
0.04081632653061224	0.44897959183673464	-0.0
0.08163265306122448	0.44897959183673464	-0.0
0.12244897959183673	0.44897959183673464	-0.0
0.16326530612244897	0.44897959183673464	-0.0
0.2040816326530612	0.44897959183673464	-0.0
0.24489795918367346	0.44897959183673464	-0.0
0.2857142857142857	0.44897959183673464	-0.0
0.32653061224489793	0.44897959183673464	-0.0
0.36734693877551017	0.44897959183673464	-0.0
0.4081632653061224	0.44897959183673464	-0.0
0.44897959183673464	0.44897959183673464	-0.0
0.4897959183673469	0.44897959183673464	-0.0
0.5306122448979591	0.44897959183673464	-0.0
0.5714285714285714	0.44897959183673464	-0.0
0.6122448979591836	0.44897959183673464	-0.0
0.6530612244897959	0.44897959183673464	-0.0
0.6938775510204082	0.44897959183673464	-0.0
0.7346938775510203	0.44897959183673464	-0.0
0.7755102040816326	0.44897959183673464	-0.0
0.8163265306122448	0.44897959183673464	-0.0
0.8571428571428571	0.44897959183673464	-0.0
0.8979591836734693	0.44897959183673464	-0.0
0.9387755102040816	0.44897959183673464	0.8841869282857866
0.9795918367346939	0.44897959183673464	1.453289742000937
1.0204081632653061	0.44897959183673464	0.5691028137151505
1.0612244897959182	0.44897959183673464	-0.0
1.1020408163265305	0.44897959183673464	-0.0
1.1428571428571428	0.44897959183673464	-0.0
1.183673469387755	0.44897959183673464	-0.0
1.2244897959183672	0.44897959183673464	-0.0
1.2653061224489794	0.44897959183673464	-0.0
1.3061224489795917	0.44897959183673464	-0.0
1.346938775510204	0.44897959183673464	-0.0
1.3877551020408163	0.44897959183673464	-0.0
1.4285714285714284	0.44897959183673464	-0.0
1.4693877551020407	0.44897959183673464	-0.0
1.510204081632653	0.44897959183673464	-0.0
1.5510204081632653	0.44897959183673464	-0.0
1.5918367346938773	0.44897959183673464	-0.0
1.6326530612244896	0.44897959183673464	-0.0
1.673469387755102	0.44897959183673464	-0.0
1.7142857142857142	0.44897959183673464	-0.0
1.7551020408163265	0.44897959183673464	-0.0
1.7959183673469385	0.44897959183673464	-0.0
1.8367346938775508	0.44897959183673464	-0.0
1.8775510204081631	0.44897959183673464	-0.0
1.9183673469387754	0.44897959183673464	-0.0
1.9591836734693877	0.44897959183673464	-0.0
2.0	0.44897959183673464	-0.0
0.0	0.4897959183673469	-0.0
0.04081632653061224	0.4897959183673469	-0.0
0.08163265306122448	0.4897959183673469	-0.0
0.12244897959183673	0.4897959183673469	-0.0
0.16326530612244897	0.4897959183673469	-0.0
0.2040816326530612	0.4897959183673469	-0.0
0.24489795918367346	0.4897959183673469	-0.0
0.2857142857142857	0.4897959183673469	-0.0
0.32653061224489793	0.4897959183673469	-0.0
0.36734693877551017	0.4897959183673469	-0.0
0.4081632653061224	0.4897959183673469	-0.0
0.44897959183673464	0.4897959183673469	-0.0
0.4897959183673469	0.4897959183673469	-0.0
0.5306122448979591	0.4897959183673469	-0.0
0.5714285714285714	0.4897959183673469	-0.0
0.6122448979591836	0.4897959183673469	-0.0
0.6530612244897959	0.4897959183673469	-0.0
0.6938775510204082	0.4897959183673469	-0.0
0.7346938775510203	0.4897959183673469	-0.0
0.7755102040816326	0.4897959183673469	-0.0
0.8163265306122448	0.4897959183673469	-0.0
0.8571428571428571	0.4897959183673469	0.32676480274078595
0.8979591836734693	0.4897959183673469	1.5493084481425166
0.9387755102040816	0.4897959183673469	2.396192197196382
0.9795918367346939	0.4897959183673469	1.7427513655098024
1.0204081632653061	0.4897959183673469	0.5691028137151506
1.0612244897959182	0.4897959183673469	-0.0
1.1020408163265305	0.4897959183673469	-0.0
1.1428571428571428	0.4897959183673469	-0.0
1.183673469387755	0.4897959183673469	-0.0
1.2244897959183672	0.4897959183673469	-0.0
1.2653061224489794	0.4897959183673469	-0.0
1.3061224489795917	0.4897959183673469	-0.0
1.346938775510204	0.4897959183673469	-0.0
1.3877551020408163	0.4897959183673469	-0.0
1.4285714285714284	0.4897959183673469	-0.0
1.4693877551020407	0.4897959183673469	-0.0
1.510204081632653	0.4897959183673469	-0.0
1.5510204081632653	0.4897959183673469	-0.0
1.5918367346938773	0.4897959183673469	-0.0
1.6326530612244896	0.4897959183673469	-0.0
1.673469387755102	0.4897959183673469	-0.0
1.7142857142857142	0.4897959183673469	-0.0
1.7551020408163265	0.4897959183673469	-0.0
1.7959183673469385	0.4897959183673469	-0.0
1.8367346938775508	0.4897959183673469	-0.0
1.8775510204081631	0.4897959183673469	-0.0
1.9183673469387754	0.4897959183673469	-0.0
1.9591836734693877	0.4897959183673469	-0.0
2.0	0.4897959183673469	-0.0
0.0	0.5306122448979591	-0.0
0.04081632653061224	0.5306122448979591	-0.0
0.08163265306122448	0.5306122448979591	-0.0
0.12244897959183673	0.5306122448979591	-0.0
0.16326530612244897	0.5306122448979591	-0.0
0.2040816326530612	0.5306122448979591	-0.0
0.24489795918367346	0.5306122448979591	-0.0
0.2857142857142857	0.5306122448979591	-0.0
0.32653061224489793	0.5306122448979591	-0.0
0.36734693877551017	0.5306122448979591	-0.0
0.4081632653061224	0.5306122448979591	-0.0
0.44897959183673464	0.5306122448979591	-0.0
0.4897959183673469	0.5306122448979591	-0.0
0.5306122448979591	0.5306122448979591	-0.0
0.5714285714285714	0.5306122448979591	-0.0
0.6122448979591836	0.5306122448979591	-0.0
0.6530612244897959	0.5306122448979591	-0.0
0.6938775510204082	0.5306122448979591	-0.0
0.7346938775510203	0.5306122448979591	-0.0
0.7755102040816326	0.5306122448979591	-0.0
0.8163265306122448	0.5306122448979591	0.8185183309066572
0.8571428571428571	0.5306122448979591	2.0919940767989966
0.8979591836734693	0.5306122448979591	2.4960193912940705
0.9387755102040816	0.5306122448979591	1.5120052689105956
0.9795918367346939	0.5306122448979591	0.28946162350886484
1.0204081632653061	0.5306122448979591	-0.0
1.0612244897959182	0.5306122448979591	-0.0
1.1020408163265305	0.5306122448979591	-0.0
1.1428571428571428	0.5306122448979591	-0.0
1.183673469387755	0.5306122448979591	-0.0
1.2244897959183672	0.5306122448979591	-0.0
1.2653061224489794	0.5306122448979591	-0.0
1.3061224489795917	0.5306122448979591	-0.0
1.346938775510204	0.5306122448979591	-0.0
1.3877551020408163	0.5306122448979591	-0.0
1.4285714285714284	0.5306122448979591	-0.0
1.4693877551020407	0.5306122448979591	-0.0
1.510204081632653	0.5306122448979591	-0.0
1.5510204081632653	0.5306122448979591	-0.0
1.5918367346938773	0.5306122448979591	-0.0
1.6326530612244896	0.5306122448979591	-0.0
1.673469387755102	0.5306122448979591	-0.0
1.7142857142857142	0.5306122448979591	-0.0
1.7551020408163265	0.5306122448979591	-0.0
1.7959183673469385	0.5306122448979591	-0.0
1.8367346938775508	0.5306122448979591	-0.0
1.8775510204081631	0.5306122448979591	-0.0
1.9183673469387754	0.5306122448979591	-0.0
1.9591836734693877	0.5306122448979591	-0.0
2.0	0.5306122448979591	-0.0
0.0	0.5714285714285714	-0.0
0.04081632653061224	0.5714285714285714	-0.0
0.08163265306122448	0.5714285714285714	-0.0
0.12244897959183673	0.5714285714285714	-0.0
0.16326530612244897	0.5714285714285714	-0.0
0.2040816326530612	0.5714285714285714	-0.0
0.24489795918367346	0.5714285714285714	-0.0
0.2857142857142857	0.5714285714285714	-0.0
0.32653061224489793	0.5714285714285714	-0.0
0.36734693877551017	0.5714285714285714	-0.0
0.4081632653061224	0.5714285714285714	-0.0
0.44897959183673464	0.5714285714285714	-0.0
0.4897959183673469	0.5714285714285714	-0.0
0.5306122448979591	0.5714285714285714	-0.0
0.5714285714285714	0.5714285714285714	-0.0
0.6122448979591836	0.5714285714285714	-0.0
0.6530612244897959	0.5714285714285714	-0.0
0.6938775510204082	0.5714285714285714	-0.0
0.7346938775510203	0.5714285714285714	-0.0
0.7755102040816326	0.5714285714285714	1.186618322592437
0.8163265306122448	0.5714285714285714	2.513148039118956
0.8571428571428571	0.5714285714285714	2.2732406596780725
0.8979591836734693	0.5714285714285714	0.9467109431515535
0.9387755102040816	0.5714285714285714	-0.0
0.9795918367346939	0.5714285714285714	-0.0
1.0204081632653061	0.5714285714285714	-0.0
1.0612244897959182	0.5714285714285714	-0.0
1.1020408163265305	0.5714285714285714	-0.0
1.1428571428571428	0.5714285714285714	-0.0
1.183673469387755	0.5714285714285714	-0.0
1.2244897959183672	0.5714285714285714	-0.0
1.2653061224489794	0.5714285714285714	-0.0
1.3061224489795917	0.5714285714285714	-0.0
1.346938775510204	0.5714285714285714	-0.0
1.3877551020408163	0.5714285714285714	-0.0
1.4285714285714284	0.5714285714285714	-0.0
1.4693877551020407	0.5714285714285714	-0.0
1.510204081632653	0.5714285714285714	-0.0
1.5510204081632653	0.5714285714285714	-0.0
1.5918367346938773	0.5714285714285714	-0.0
1.6326530612244896	0.5714285714285714	-0.0
1.673469387755102	0.5714285714285714	-0.0
1.7142857142857142	0.5714285714285714	-0.0
1.7551020408163265	0.5714285714285714	-0.0
1.7959183673469385	0.5714285714285714	-0.0
1.8367346938775508	0.5714285714285714	-0.0
1.8775510204081631	0.5714285714285714	-0.0
1.9183673469387754	0.5714285714285714	-0.0
1.9591836734693877	0.5714285714285714	-0.0
2.0	0.5714285714285714	-0.0
0.0	0.6122448979591836	-0.0
0.04081632653061224	0.6122448979591836	-0.0
0.08163265306122448	0.6122448979591836	-0.0
0.12244897959183673	0.6122448979591836	-0.0
0.16326530612244897	0.6122448979591836	-0.0
0.2040816326530612	0.6122448979591836	-0.0
0.24489795918367346	0.6122448979591836	-0.0
0.2857142857142857	0.6122448979591836	-0.0
0.32653061224489793	0.6122448979591836	-0.0
0.36734693877551017	0.6122448979591836	-0.0
0.4081632653061224	0.6122448979591836	-0.0
0.44897959183673464	0.6122448979591836	-0.0
0.4897959183673469	0.6122448979591836	-0.0
0.5306122448979591	0.6122448979591836	-0.0
0.5714285714285714	0.6122448979591836	-0.0
0.6122448979591836	0.6122448979591836	-0.0
0.6530612244897959	0.6122448979591836	-0.0
0.6938775510204082	0.6122448979591836	-0.0
0.7346938775510203	0.6122448979591836	1.4316781074078457
0.7755102040816326	0.6122448979591836	2.8134720634402735
0.8163265306122448	0.6122448979591836	1.8898053416522893
0.8571428571428571	0.6122448979591836	0.5080113856198616
0.8979591836734693	0.6122448979591836	-0.0
0.9387755102040816	0.6122448979591836	-0.0
0.9795918367346939	0.6122448979591836	-0.0
1.0204081632653061	0.6122448979591836	-0.0
1.0612244897959182	0.6122448979591836	-0.0
1.1020408163265305	0.6122448979591836	-0.0
1.1428571428571428	0.6122448979591836	-0.0
1.183673469387755	0.6122448979591836	-0.0
1.2244897959183672	0.6122448979591836	-0.0
1.2653061224489794	0.6122448979591836	-0.0
1.3061224489795917	0.6122448979591836	-0.0
1.346938775510204	0.6122448979591836	-0.0
1.3877551020408163	0.6122448979591836	-0.0
1.4285714285714284	0.6122448979591836	-0.0
1.4693877551020407	0.6122448979591836	-0.0
1.510204081632653	0.6122448979591836	-0.0
1.5510204081632653	0.6122448979591836	-0.0
1.5918367346938773	0.6122448979591836	-0.0
1.6326530612244896	0.6122448979591836	-0.0
1.673469387755102	0.6122448979591836	-0.0
1.7142857142857142	0.6122448979591836	-0.0
1.7551020408163265	0.6122448979591836	-0.0
1.7959183673469385	0.6122448979591836	-0.0
1.8367346938775508	0.6122448979591836	-0.0
1.8775510204081631	0.6122448979591836	-0.0
1.9183673469387754	0.6122448979591836	-0.0
1.9591836734693877	0.6122448979591836	-0.0
2.0	0.6122448979591836	-0.0
0.0	0.6530612244897959	-0.0
0.04081632653061224	0.6530612244897959	-0.0
0.08163265306122448	0.6530612244897959	-0.0
0.12244897959183673	0.6530612244897959	-0.0
0.16326530612244897	0.6530612244897959	-0.0
0.2040816326530612	0.6530612244897959	-0.0
0.24489795918367346	0.6530612244897959	-0.0
0.2857142857142857	0.6530612244897959	-0.0
0.32653061224489793	0.6530612244897959	-0.0
0.36734693877551017	0.6530612244897959	-0.0
0.4081632653061224	0.6530612244897959	-0.0
0.44897959183673464	0.6530612244897959	-0.0
0.4897959183673469	0.6530612244897959	-0.0
0.5306122448979591	0.6530612244897959	-0.0
0.5714285714285714	0.6530612244897959	-0.0
0.6122448979591836	0.6530612244897959	-0.0
0.6530612244897959	0.6530612244897959	0.05478060110998415
0.6938775510204082	0.6530612244897959	1.5541060049007327
0.7346938775510203	0.6530612244897959	2.93868594968741
0.7755102040816326	0.6530612244897959	1.6345361793366522
0.8163265306122448	0.6530612244897959	0.1951756334399907
0.8571428571428571	0.6530612244897959	-0.0
0.8979591836734693	0.6530612244897959	-0.0
0.9387755102040816	0.6530612244897959	-0.0
0.9795918367346939	0.6530612244897959	-0.0
1.0204081632653061	0.6530612244897959	-0.0
1.0612244897959182	0.6530612244897959	-0.0
1.1020408163265305	0.6530612244897959	-0.0
1.1428571428571428	0.6530612244897959	-0.0
1.183673469387755	0.6530612244897959	-0.0
1.2244897959183672	0.6530612244897959	-0.0
1.2653061224489794	0.6530612244897959	-0.0
1.3061224489795917	0.6530612244897959	-0.0
1.346938775510204	0.6530612244897959	-0.0
1.3877551020408163	0.6530612244897959	-0.0
1.4285714285714284	0.6530612244897959	-0.0
1.4693877551020407	0.6530612244897959	-0.0
1.510204081632653	0.6530612244897959	-0.0
1.5510204081632653	0.6530612244897959	-0.0
1.5918367346938773	0.6530612244897959	-0.0
1.6326530612244896	0.6530612244897959	-0.0
1.673469387755102	0.6530612244897959	-0.0
1.7142857142857142	0.6530612244897959	-0.0
1.7551020408163265	0.6530612244897959	-0.0
1.7959183673469385	0.6530612244897959	-0.0
1.8367346938775508	0.6530612244897959	-0.0
1.8775510204081631	0.6530612244897959	-0.0
1.9183673469387754	0.6530612244897959	-0.0
1.9591836734693877	0.6530612244897959	-0.0
2.0	0.6530612244897959	-0.0
0.0	0.6938775510204082	-0.0
0.04081632653061224	0.6938775510204082	-0.0
0.08163265306122448	0.6938775510204082	-0.0
0.12244897959183673	0.6938775510204082	-0.0
0.16326530612244897	0.6938775510204082	-0.0
0.2040816326530612	0.6938775510204082	-0.0
0.24489795918367346	0.6938775510204082	-0.0
0.2857142857142857	0.6938775510204082	-0.0
0.32653061224489793	0.6938775510204082	-0.0
0.36734693877551017	0.6938775510204082	-0.0
0.4081632653061224	0.6938775510204082	-0.0
0.44897959183673464	0.6938775510204082	-0.0
0.4897959183673469	0.6938775510204082	-0.0
0.5306122448979591	0.6938775510204082	-0.0
0.5714285714285714	0.6938775510204082	-0.0
0.6122448979591836	0.6938775510204082	-0.0
0.6530612244897959	0.6938775510204082	1.5541060049007287
0.6938775510204082	0.6938775510204082	3.0534314086914773
0.7346938775510203	0.6938775510204082	1.5070078422795643
0.7755102040816326	0.6938775510204082	0.007682438488815697
0.8163265306122448	0.6938775510204082	-0.0
0.8571428571428571	0.6938775510204082	-0.0
0.8979591836734693	0.6938775510204082	-0.0
0.9387755102040816	0.6938775510204082	-0.0
0.9795918367346939	0.6938775510204082	-0.0
1.0204081632653061	0.6938775510204082	-0.0
1.0612244897959182	0.6938775510204082	-0.0
1.1020408163265305	0.6938775510204082	-0.0
1.1428571428571428	0.6938775510204082	-0.0
1.183673469387755	0.6938775510204082	-0.0
1.2244897959183672	0.6938775510204082	-0.0
1.2653061224489794	0.6938775510204082	-0.0
1.3061224489795917	0.6938775510204082	-0.0
1.346938775510204	0.6938775510204082	-0.0
1.3877551020408163	0.6938775510204082	-0.0
1.4285714285714284	0.6938775510204082	-0.0
1.4693877551020407	0.6938775510204082	-0.0
1.510204081632653	0.6938775510204082	-0.0
1.5510204081632653	0.6938775510204082	-0.0
1.5918367346938773	0.6938775510204082	-0.0
1.6326530612244896	0.6938775510204082	-0.0
1.673469387755102	0.6938775510204082	-0.0
1.7142857142857142	0.6938775510204082	-0.0
1.7551020408163265	0.6938775510204082	-0.0
1.7959183673469385	0.6938775510204082	-0.0
1.8367346938775508	0.6938775510204082	-0.0
1.8775510204081631	0.6938775510204082	-0.0
1.9183673469387754	0.6938775510204082	-0.0
1.9591836734693877	0.6938775510204082	-0.0
2.0	0.6938775510204082	-0.0
0.0	0.7346938775510203	-0.0
0.04081632653061224	0.7346938775510203	-0.0
0.08163265306122448	0.7346938775510203	-0.0
0.12244897959183673	0.7346938775510203	-0.0
0.16326530612244897	0.7346938775510203	-0.0
0.2040816326530612	0.7346938775510203	-0.0
0.24489795918367346	0.7346938775510203	-0.0
0.2857142857142857	0.7346938775510203	-0.0
0.32653061224489793	0.7346938775510203	-0.0
0.36734693877551017	0.7346938775510203	-0.0
0.4081632653061224	0.7346938775510203	-0.0
0.44897959183673464	0.7346938775510203	-0.0
0.4897959183673469	0.7346938775510203	-0.0
0.5306122448979591	0.7346938775510203	-0.0
0.5714285714285714	0.7346938775510203	-0.0
0.6122448979591836	0.7346938775510203	1.4316781074078457
0.6530612244897959	0.7346938775510203	2.9386859496874056
0.6938775510204082	0.7346938775510203	1.5070078422795599
0.7346938775510203	0.7346938775510203	-0.0
0.7755102040816326	0.7346938775510203	-0.0
0.8163265306122448	0.7346938775510203	-0.0
0.8571428571428571	0.7346938775510203	-0.0
0.8979591836734693	0.7346938775510203	-0.0
0.9387755102040816	0.7346938775510203	-0.0
0.9795918367346939	0.7346938775510203	-0.0
1.0204081632653061	0.7346938775510203	-0.0
1.0612244897959182	0.7346938775510203	-0.0
1.1020408163265305	0.7346938775510203	-0.0
1.1428571428571428	0.7346938775510203	-0.0
1.183673469387755	0.7346938775510203	-0.0
1.2244897959183672	0.7346938775510203	-0.0
1.2653061224489794	0.7346938775510203	-0.0
1.3061224489795917	0.7346938775510203	-0.0
1.346938775510204	0.7346938775510203	-0.0
1.3877551020408163	0.7346938775510203	-0.0
1.4285714285714284	0.7346938775510203	-0.0
1.4693877551020407	0.7346938775510203	-0.0
1.510204081632653	0.7346938775510203	-0.0
1.5510204081632653	0.7346938775510203	-0.0
1.5918367346938773	0.7346938775510203	-0.0
1.6326530612244896	0.7346938775510203	-0.0
1.673469387755102	0.7346938775510203	-0.0
1.7142857142857142	0.7346938775510203	-0.0
1.7551020408163265	0.7346938775510203	-0.0
1.7959183673469385	0.7346938775510203	-0.0
1.8367346938775508	0.7346938775510203	-0.0
1.8775510204081631	0.7346938775510203	-0.0
1.9183673469387754	0.7346938775510203	-0.0
1.9591836734693877	0.7346938775510203	-0.0
2.0	0.7346938775510203	-0.0
0.0	0.7755102040816326	-0.0
0.04081632653061224	0.7755102040816326	-0.0
0.08163265306122448	0.7755102040816326	-0.0
0.12244897959183673	0.7755102040816326	-0.0
0.16326530612244897	0.7755102040816326	-0.0
0.2040816326530612	0.7755102040816326	-0.0
0.24489795918367346	0.7755102040816326	-0.0
0.2857142857142857	0.7755102040816326	-0.0
0.32653061224489793	0.7755102040816326	-0.0
0.36734693877551017	0.7755102040816326	-0.0
0.4081632653061224	0.7755102040816326	-0.0
0.44897959183673464	0.7755102040816326	-0.0
0.4897959183673469	0.7755102040816326	-0.0
0.5306122448979591	0.7755102040816326	-0.0
0.5714285714285714	0.7755102040816326	1.186618322592437
0.6122448979591836	0.7755102040816326	2.8134720634402735
0.6530612244897959	0.7755102040816326	1.6345361793366522
0.6938775510204082	0.7755102040816326	0.007682438488815697
0.7346938775510203	0.7755102040816326	-0.0
0.7755102040816326	0.7755102040816326	-0.0
0.8163265306122448	0.7755102040816326	-0.0
0.8571428571428571	0.7755102040816326	-0.0
0.8979591836734693	0.7755102040816326	-0.0
0.9387755102040816	0.7755102040816326	-0.0
0.9795918367346939	0.7755102040816326	-0.0
1.0204081632653061	0.7755102040816326	-0.0
1.0612244897959182	0.7755102040816326	-0.0
1.1020408163265305	0.7755102040816326	-0.0
1.1428571428571428	0.7755102040816326	-0.0
1.183673469387755	0.7755102040816326	-0.0
1.2244897959183672	0.7755102040816326	-0.0
1.2653061224489794	0.7755102040816326	-0.0
1.3061224489795917	0.7755102040816326	-0.0
1.346938775510204	0.7755102040816326	-0.0
1.3877551020408163	0.7755102040816326	-0.0
1.4285714285714284	0.7755102040816326	-0.0
1.4693877551020407	0.7755102040816326	-0.0
1.510204081632653	0.7755102040816326	-0.0
1.5510204081632653	0.7755102040816326	-0.0
1.5918367346938773	0.7755102040816326	-0.0
1.6326530612244896	0.7755102040816326	-0.0
1.673469387755102	0.7755102040816326	-0.0
1.7142857142857142	0.7755102040816326	-0.0
1.7551020408163265	0.7755102040816326	-0.0
1.7959183673469385	0.7755102040816326	-0.0
1.8367346938775508	0.7755102040816326	-0.0
1.8775510204081631	0.7755102040816326	-0.0
1.9183673469387754	0.7755102040816326	-0.0
1.9591836734693877	0.7755102040816326	-0.0
2.0	0.7755102040816326	-0.0
0.0	0.8163265306122448	-0.0
0.04081632653061224	0.8163265306122448	-0.0
0.08163265306122448	0.8163265306122448	-0.0
0.12244897959183673	0.8163265306122448	-0.0
0.16326530612244897	0.8163265306122448	-0.0
0.2040816326530612	0.8163265306122448	-0.0
0.24489795918367346	0.8163265306122448	-0.0
0.2857142857142857	0.8163265306122448	-0.0
0.32653061224489793	0.8163265306122448	-0.0
0.36734693877551017	0.8163265306122448	-0.0
0.4081632653061224	0.8163265306122448	-0.0
0.44897959183673464	0.8163265306122448	-0.0
0.4897959183673469	0.8163265306122448	-0.0
0.5306122448979591	0.8163265306122448	0.8185183309066572
0.5714285714285714	0.8163265306122448	2.513148039118956
0.6122448979591836	0.8163265306122448	1.8898053416522897
0.6530612244897959	0.8163265306122448	0.19517563343999103
0.6938775510204082	0.8163265306122448	-0.0
0.7346938775510203	0.8163265306122448	-0.0
0.7755102040816326	0.8163265306122448	-0.0
0.8163265306122448	0.8163265306122448	-0.0
0.8571428571428571	0.8163265306122448	-0.0
0.8979591836734693	0.8163265306122448	-0.0
0.9387755102040816	0.8163265306122448	-0.0
0.9795918367346939	0.8163265306122448	-0.0
1.0204081632653061	0.8163265306122448	-0.0
1.0612244897959182	0.8163265306122448	-0.0
1.1020408163265305	0.8163265306122448	-0.0
1.1428571428571428	0.8163265306122448	-0.0
1.183673469387755	0.8163265306122448	-0.0
1.2244897959183672	0.8163265306122448	-0.0
1.2653061224489794	0.8163265306122448	-0.0
1.3061224489795917	0.8163265306122448	-0.0
1.346938775510204	0.8163265306122448	-0.0
1.3877551020408163	0.8163265306122448	-0.0
1.4285714285714284	0.8163265306122448	-0.0
1.4693877551020407	0.8163265306122448	-0.0
1.510204081632653	0.8163265306122448	-0.0
1.5510204081632653	0.8163265306122448	-0.0
1.5918367346938773	0.8163265306122448	-0.0
1.6326530612244896	0.8163265306122448	-0.0
1.673469387755102	0.8163265306122448	-0.0
1.7142857142857142	0.8163265306122448	-0.0
1.7551020408163265	0.8163265306122448	-0.0
1.7959183673469385	0.8163265306122448	-0.0
1.8367346938775508	0.8163265306122448	-0.0
1.8775510204081631	0.8163265306122448	-0.0
1.9183673469387754	0.8163265306122448	-0.0
1.9591836734693877	0.8163265306122448	-0.0
2.0	0.8163265306122448	-0.0
0.0	0.8571428571428571	-0.0
0.04081632653061224	0.8571428571428571	-0.0
0.08163265306122448	0.8571428571428571	-0.0
0.12244897959183673	0.8571428571428571	-0.0
0.16326530612244897	0.8571428571428571	-0.0
0.2040816326530612	0.8571428571428571	-0.0
0.24489795918367346	0.8571428571428571	-0.0
0.2857142857142857	0.8571428571428571	-0.0
0.32653061224489793	0.8571428571428571	-0.0
0.36734693877551017	0.8571428571428571	-0.0
0.4081632653061224	0.8571428571428571	-0.0
0.44897959183673464	0.8571428571428571	-0.0
0.4897959183673469	0.8571428571428571	0.32676480274078595
0.5306122448979591	0.8571428571428571	2.0919940767989966
0.5714285714285714	0.8571428571428571	2.2732406596780725
0.6122448979591836	0.8571428571428571	0.5080113856198619
0.6530612244897959	0.8571428571428571	-0.0
0.6938775510204082	0.8571428571428571	-0.0
0.7346938775510203	0.8571428571428571	-0.0
0.7755102040816326	0.8571428571428571	-0.0
0.8163265306122448	0.8571428571428571	-0.0
0.8571428571428571	0.8571428571428571	-0.0
0.8979591836734693	0.8571428571428571	-0.0
0.9387755102040816	0.8571428571428571	-0.0
0.9795918367346939	0.8571428571428571	-0.0
1.0204081632653061	0.8571428571428571	-0.0
1.0612244897959182	0.8571428571428571	-0.0
1.1020408163265305	0.8571428571428571	-0.0
1.1428571428571428	0.8571428571428571	-0.0
1.183673469387755	0.8571428571428571	-0.0
1.2244897959183672	0.8571428571428571	-0.0
1.2653061224489794	0.8571428571428571	-0.0
1.3061224489795917	0.8571428571428571	-0.0
1.346938775510204	0.8571428571428571	-0.0
1.3877551020408163	0.8571428571428571	-0.0
1.4285714285714284	0.8571428571428571	-0.0
1.4693877551020407	0.8571428571428571	-0.0
1.510204081632653	0.8571428571428571	-0.0
1.5510204081632653	0.8571428571428571	-0.0
1.5918367346938773	0.8571428571428571	-0.0
1.6326530612244896	0.8571428571428571	-0.0
1.673469387755102	0.8571428571428571	-0.0
1.7142857142857142	0.8571428571428571	-0.0
1.7551020408163265	0.8571428571428571	-0.0
1.7959183673469385	0.8571428571428571	-0.0
1.8367346938775508	0.8571428571428571	-0.0
1.8775510204081631	0.8571428571428571	-0.0
1.9183673469387754	0.8571428571428571	-0.0
1.9591836734693877	0.8571428571428571	-0.0
2.0	0.8571428571428571	-0.0
0.0	0.8979591836734693	-0.0
0.04081632653061224	0.8979591836734693	-0.0
0.08163265306122448	0.8979591836734693	-0.0
0.12244897959183673	0.8979591836734693	-0.0
0.16326530612244897	0.8979591836734693	-0.0
0.2040816326530612	0.8979591836734693	-0.0
0.24489795918367346	0.8979591836734693	-0.0
0.2857142857142857	0.8979591836734693	-0.0
0.32653061224489793	0.8979591836734693	-0.0
0.36734693877551017	0.8979591836734693	-0.0
0.4081632653061224	0.8979591836734693	-0.0
0.44897959183673464	0.8979591836734693	-0.0
0.4897959183673469	0.8979591836734693	1.5493084481425166
0.5306122448979591	0.8979591836734693	2.4960193912940705
0.5714285714285714	0.8979591836734693	0.9467109431515538
0.6122448979591836	0.8979591836734693	-0.0
0.6530612244897959	0.8979591836734693	-0.0
0.6938775510204082	0.8979591836734693	-0.0
0.7346938775510203	0.8979591836734693	-0.0
0.7755102040816326	0.8979591836734693	-0.0
0.8163265306122448	0.8979591836734693	-0.0
0.8571428571428571	0.8979591836734693	-0.0
0.8979591836734693	0.8979591836734693	-0.0
0.9387755102040816	0.8979591836734693	-0.0
0.9795918367346939	0.8979591836734693	-0.0
1.0204081632653061	0.8979591836734693	-0.0
1.0612244897959182	0.8979591836734693	-0.0
1.1020408163265305	0.8979591836734693	-0.0
1.1428571428571428	0.8979591836734693	-0.0
1.183673469387755	0.8979591836734693	-0.0
1.2244897959183672	0.8979591836734693	-0.0
1.2653061224489794	0.8979591836734693	-0.0
1.3061224489795917	0.8979591836734693	-0.0
1.346938775510204	0.8979591836734693	-0.0
1.3877551020408163	0.8979591836734693	-0.0
1.4285714285714284	0.8979591836734693	-0.0
1.4693877551020407	0.8979591836734693	-0.0
1.510204081632653	0.8979591836734693	-0.0
1.5510204081632653	0.8979591836734693	-0.0
1.5918367346938773	0.8979591836734693	-0.0
1.6326530612244896	0.8979591836734693	-0.0
1.673469387755102	0.8979591836734693	-0.0
1.7142857142857142	0.8979591836734693	-0.0
1.7551020408163265	0.8979591836734693	-0.0
1.7959183673469385	0.8979591836734693	-0.0
1.8367346938775508	0.8979591836734693	-0.0
1.8775510204081631	0.8979591836734693	-0.0
1.9183673469387754	0.8979591836734693	-0.0
1.9591836734693877	0.8979591836734693	-0.0
2.0	0.8979591836734693	-0.0
0.0	0.9387755102040816	-0.0
0.04081632653061224	0.9387755102040816	-0.0
0.08163265306122448	0.9387755102040816	-0.0
0.12244897959183673	0.9387755102040816	-0.0
0.16326530612244897	0.9387755102040816	-0.0
0.2040816326530612	0.9387755102040816	-0.0
0.24489795918367346	0.9387755102040816	-0.0
0.2857142857142857	0.9387755102040816	-0.0
0.32653061224489793	0.9387755102040816	-0.0
0.36734693877551017	0.9387755102040816	-0.0
0.4081632653061224	0.9387755102040816	-0.0
0.44897959183673464	0.9387755102040816	0.8841869282857825
0.4897959183673469	0.9387755102040816	2.396192197196378
0.5306122448979591	0.9387755102040816	1.5120052689105956
0.5714285714285714	0.9387755102040816	-0.0
0.6122448979591836	0.9387755102040816	-0.0
0.6530612244897959	0.9387755102040816	-0.0
0.6938775510204082	0.9387755102040816	-0.0
0.7346938775510203	0.9387755102040816	-0.0
0.7755102040816326	0.9387755102040816	-0.0
0.8163265306122448	0.9387755102040816	-0.0
0.8571428571428571	0.9387755102040816	-0.0
0.8979591836734693	0.9387755102040816	-0.0
0.9387755102040816	0.9387755102040816	-0.0
0.9795918367346939	0.9387755102040816	-0.0
1.0204081632653061	0.9387755102040816	-0.0
1.0612244897959182	0.9387755102040816	-0.0
1.1020408163265305	0.9387755102040816	-0.0
1.1428571428571428	0.9387755102040816	-0.0
1.183673469387755	0.9387755102040816	-0.0
1.2244897959183672	0.9387755102040816	-0.0
1.2653061224489794	0.9387755102040816	-0.0
1.3061224489795917	0.9387755102040816	-0.0
1.346938775510204	0.9387755102040816	-0.0
1.3877551020408163	0.9387755102040816	-0.0
1.4285714285714284	0.9387755102040816	-0.0
1.4693877551020407	0.9387755102040816	-0.0
1.510204081632653	0.9387755102040816	-0.0
1.5510204081632653	0.9387755102040816	-0.0
1.5918367346938773	0.9387755102040816	-0.0
1.6326530612244896	0.9387755102040816	-0.0
1.673469387755102	0.9387755102040816	-0.0
1.7142857142857142	0.9387755102040816	-0.0
1.7551020408163265	0.9387755102040816	-0.0
1.7959183673469385	0.9387755102040816	-0.0
1.8367346938775508	0.9387755102040816	-0.0
1.8775510204081631	0.9387755102040816	-0.0
1.9183673469387754	0.9387755102040816	-0.0
1.9591836734693877	0.9387755102040816	-0.0
2.0	0.9387755102040816	-0.0
0.0	0.9795918367346939	-0.0
0.04081632653061224	0.9795918367346939	-0.0
0.08163265306122448	0.9795918367346939	-0.0
0.12244897959183673	0.9795918367346939	-0.0
0.16326530612244897	0.9795918367346939	-0.0
0.2040816326530612	0.9795918367346939	-0.0
0.24489795918367346	0.9795918367346939	-0.0
0.2857142857142857	0.9795918367346939	-0.0
0.32653061224489793	0.9795918367346939	-0.0
0.36734693877551017	0.9795918367346939	-0.0
0.4081632653061224	0.9795918367346939	0.09552128921629663
0.44897959183673464	0.9795918367346939	2.010895924165462
0.4897959183673469	0.9795918367346939	2.2048362584580308
0.5306122448979591	0.9795918367346939	0.2894616235088652
0.5714285714285714	0.9795918367346939	-0.0
0.6122448979591836	0.9795918367346939	-0.0
0.6530612244897959	0.9795918367346939	-0.0
0.6938775510204082	0.9795918367346939	-0.0
0.7346938775510203	0.9795918367346939	-0.0
0.7755102040816326	0.9795918367346939	-0.0
0.8163265306122448	0.9795918367346939	-0.0
0.8571428571428571	0.9795918367346939	-0.0
0.8979591836734693	0.9795918367346939	-0.0
0.9387755102040816	0.9795918367346939	-0.0
0.9795918367346939	0.9795918367346939	-0.0
1.0204081632653061	0.9795918367346939	-0.0
1.0612244897959182	0.9795918367346939	-0.0
1.1020408163265305	0.9795918367346939	-0.0
1.1428571428571428	0.9795918367346939	-0.0
1.183673469387755	0.9795918367346939	-0.0
1.2244897959183672	0.9795918367346939	-0.0
1.2653061224489794	0.9795918367346939	-0.0
1.3061224489795917	0.9795918367346939	-0.0
1.346938775510204	0.9795918367346939	-0.0
1.3877551020408163	0.9795918367346939	-0.0
1.4285714285714284	0.9795918367346939	-0.0
1.4693877551020407	0.9795918367346939	-0.0
1.510204081632653	0.9795918367346939	-0.0
1.5510204081632653	0.9795918367346939	-0.0
1.5918367346938773	0.9795918367346939	-0.0
1.6326530612244896	0.9795918367346939	-0.0
1.673469387755102	0.9795918367346939	-0.0
1.7142857142857142	0.9795918367346939	-0.0
1.7551020408163265	0.9795918367346939	-0.0
1.7959183673469385	0.9795918367346939	-0.0
1.8367346938775508	0.9795918367346939	-0.0
1.8775510204081631	0.9795918367346939	-0.0
1.9183673469387754	0.9795918367346939	-0.0
1.9591836734693877	0.9795918367346939	-0.0
2.0	0.9795918367346939	-0.0
0.0	1.0204081632653061	-0.0
0.04081632653061224	1.0204081632653061	-0.0
0.08163265306122448	1.0204081632653061	-0.0
0.12244897959183673	1.0204081632653061	-0.0
0.16326530612244897	1.0204081632653061	-0.0
0.2040816326530612	1.0204081632653061	-0.0
0.24489795918367346	1.0204081632653061	-0.0
0.2857142857142857	1.0204081632653061	-0.0
0.32653061224489793	1.0204081632653061	-0.0
0.36734693877551017	1.0204081632653061	-0.0
0.4081632653061224	1.0204081632653061	1.1771680560060795
0.44897959183673464	1.0204081632653061	2.2083557626694628
0.4897959183673469	1.0204081632653061	1.031187706663383
0.5306122448979591	1.0204081632653061	-0.0
0.5714285714285714	1.0204081632653061	-0.0
0.6122448979591836	1.0204081632653061	-0.0
0.6530612244897959	1.0204081632653061	-0.0
0.6938775510204082	1.0204081632653061	-0.0
0.7346938775510203	1.0204081632653061	-0.0
0.7755102040816326	1.0204081632653061	-0.0
0.8163265306122448	1.0204081632653061	-0.0
0.8571428571428571	1.0204081632653061	-0.0
0.8979591836734693	1.0204081632653061	-0.0
0.9387755102040816	1.0204081632653061	-0.0
0.9795918367346939	1.0204081632653061	-0.0
1.0204081632653061	1.0204081632653061	-0.0
1.0612244897959182	1.0204081632653061	-0.0
1.1020408163265305	1.0204081632653061	-0.0
1.1428571428571428	1.0204081632653061	-0.0
1.183673469387755	1.0204081632653061	-0.0
1.2244897959183672	1.0204081632653061	-0.0
1.2653061224489794	1.0204081632653061	-0.0
1.3061224489795917	1.0204081632653061	-0.0
1.346938775510204	1.0204081632653061	-0.0
1.3877551020408163	1.0204081632653061	-0.0
1.4285714285714284	1.0204081632653061	-0.0
1.4693877551020407	1.0204081632653061	-0.0
1.510204081632653	1.0204081632653061	-0.0
1.5510204081632653	1.0204081632653061	-0.0
1.5918367346938773	1.0204081632653061	-0.0
1.6326530612244896	1.0204081632653061	-0.0
1.673469387755102	1.0204081632653061	-0.0
1.7142857142857142	1.0204081632653061	-0.0
1.7551020408163265	1.0204081632653061	-0.0
1.7959183673469385	1.0204081632653061	-0.0
1.8367346938775508	1.0204081632653061	-0.0
1.8775510204081631	1.0204081632653061	-0.0
1.9183673469387754	1.0204081632653061	-0.0
1.9591836734693877	1.0204081632653061	-0.0
2.0	1.0204081632653061	-0.0
0.0	1.0612244897959182	-0.0
0.04081632653061224	1.0612244897959182	-0.0
0.08163265306122448	1.0612244897959182	-0.0
0.12244897959183673	1.0612244897959182	-0.0
0.16326530612244897	1.0612244897959182	-0.0
0.2040816326530612	1.0612244897959182	-0.0
0.24489795918367346	1.0612244897959182	-0.0
0.2857142857142857	1.0612244897959182	-0.0
0.32653061224489793	1.0612244897959182	-0.0
0.36734693877551017	1.0612244897959182	0.22038423490610232
0.4081632653061224	1.0612244897959182	2.1200335484568242
0.44897959183673464	1.0612244897959182	1.899649313550722
0.4897959183673469	1.0612244897959182	-0.0
0.5306122448979591	1.0612244897959182	-0.0
0.5714285714285714	1.0612244897959182	-0.0
0.6122448979591836	1.0612244897959182	-0.0
0.6530612244897959	1.0612244897959182	-0.0
0.6938775510204082	1.0612244897959182	-0.0
0.7346938775510203	1.0612244897959182	-0.0
0.7755102040816326	1.0612244897959182	-0.0
0.8163265306122448	1.0612244897959182	-0.0
0.8571428571428571	1.0612244897959182	-0.0
0.8979591836734693	1.0612244897959182	-0.0
0.9387755102040816	1.0612244897959182	-0.0
0.9795918367346939	1.0612244897959182	-0.0
1.0204081632653061	1.0612244897959182	-0.0
1.0612244897959182	1.0612244897959182	-0.0
1.1020408163265305	1.0612244897959182	-0.0
1.1428571428571428	1.0612244897959182	-0.0
1.183673469387755	1.0612244897959182	-0.0
1.2244897959183672	1.0612244897959182	-0.0
1.2653061224489794	1.0612244897959182	-0.0
1.3061224489795917	1.0612244897959182	-0.0
1.346938775510204	1.0612244897959182	-0.0
1.3877551020408163	1.0612244897959182	-0.0
1.4285714285714284	1.0612244897959182	-0.0
1.4693877551020407	1.0612244897959182	-0.0
1.510204081632653	1.0612244897959182	-0.0
1.5510204081632653	1.0612244897959182	-0.0
1.5918367346938773	1.0612244897959182	-0.0
1.6326530612244896	1.0612244897959182	-0.0
1.673469387755102	1.0612244897959182	-0.0
1.7142857142857142	1.0612244897959182	-0.0
1.7551020408163265	1.0612244897959182	-0.0
1.7959183673469385	1.0612244897959182	-0.0
1.8367346938775508	1.0612244897959182	-0.0
1.8775510204081631	1.0612244897959182	-0.0
1.9183673469387754	1.0612244897959182	-0.0
1.9591836734693877	1.0612244897959182	-0.0
2.0	1.0612244897959182	-0.0
0.0	1.1020408163265305	-0.0
0.04081632653061224	1.1020408163265305	-0.0
0.08163265306122448	1.1020408163265305	-0.0
0.12244897959183673	1.1020408163265305	-0.0
0.16326530612244897	1.1020408163265305	-0.0
0.2040816326530612	1.1020408163265305	-0.0
0.24489795918367346	1.1020408163265305	-0.0
0.2857142857142857	1.1020408163265305	-0.0
0.32653061224489793	1.1020408163265305	-0.0
0.36734693877551017	1.1020408163265305	1.2172411954653786
0.4081632653061224	1.1020408163265305	2.0352437422263177
0.44897959183673464	1.1020408163265305	0.8180025467609393
0.4897959183673469	1.1020408163265305	-0.0
0.5306122448979591	1.1020408163265305	-0.0
0.5714285714285714	1.1020408163265305	-0.0
0.6122448979591836	1.1020408163265305	-0.0
0.6530612244897959	1.1020408163265305	-0.0
0.6938775510204082	1.1020408163265305	-0.0
0.7346938775510203	1.1020408163265305	-0.0
0.7755102040816326	1.1020408163265305	-0.0
0.8163265306122448	1.1020408163265305	-0.0
0.8571428571428571	1.1020408163265305	-0.0
0.8979591836734693	1.1020408163265305	-0.0
0.9387755102040816	1.1020408163265305	-0.0
0.9795918367346939	1.1020408163265305	-0.0
1.0204081632653061	1.1020408163265305	-0.0
1.0612244897959182	1.1020408163265305	-0.0
1.1020408163265305	1.1020408163265305	-0.0
1.1428571428571428	1.1020408163265305	-0.0
1.183673469387755	1.1020408163265305	-0.0
1.2244897959183672	1.1020408163265305	-0.0
1.2653061224489794	1.1020408163265305	-0.0
1.3061224489795917	1.1020408163265305	-0.0
1.346938775510204	1.1020408163265305	-0.0
1.3877551020408163	1.1020408163265305	-0.0
1.4285714285714284	1.1020408163265305	-0.0
1.4693877551020407	1.1020408163265305	-0.0
1.510204081632653	1.1020408163265305	-0.0
1.5510204081632653	1.1020408163265305	-0.0
1.5918367346938773	1.1020408163265305	-0.0
1.6326530612244896	1.1020408163265305	-0.0
1.673469387755102	1.1020408163265305	-0.0
1.7142857142857142	1.1020408163265305	-0.0
1.7551020408163265	1.1020408163265305	-0.0
1.7959183673469385	1.1020408163265305	-0.0
1.8367346938775508	1.1020408163265305	-0.0
1.8775510204081631	1.1020408163265305	-0.0
1.9183673469387754	1.1020408163265305	-0.0
1.9591836734693877	1.1020408163265305	-0.0
2.0	1.1020408163265305	-0.0
0.0	1.1428571428571428	-0.0
0.04081632653061224	1.1428571428571428	-0.0
0.08163265306122448	1.1428571428571428	-0.0
0.12244897959183673	1.1428571428571428	-0.0
0.16326530612244897	1.1428571428571428	-0.0
0.2040816326530612	1.1428571428571428	-0.0
0.24489795918367346	1.1428571428571428	-0.0
0.2857142857142857	1.1428571428571428	-0.0
0.32653061224489793	1.1428571428571428	0.0959383703348049
0.36734693877551017	1.1428571428571428	1.9538450668794851
0.4081632653061224	1.1428571428571428	1.8579066965446802
0.44897959183673464	1.1428571428571428	-0.0
0.4897959183673469	1.1428571428571428	-0.0
0.5306122448979591	1.1428571428571428	-0.0
0.5714285714285714	1.1428571428571428	-0.0
0.6122448979591836	1.1428571428571428	-0.0
0.6530612244897959	1.1428571428571428	-0.0
0.6938775510204082	1.1428571428571428	-0.0
0.7346938775510203	1.1428571428571428	-0.0
0.7755102040816326	1.1428571428571428	-0.0
0.8163265306122448	1.1428571428571428	-0.0
0.8571428571428571	1.1428571428571428	-0.0
0.8979591836734693	1.1428571428571428	-0.0
0.9387755102040816	1.1428571428571428	-0.0
0.9795918367346939	1.1428571428571428	-0.0
1.0204081632653061	1.1428571428571428	-0.0
1.0612244897959182	1.1428571428571428	-0.0
1.1020408163265305	1.1428571428571428	-0.0
1.1428571428571428	1.1428571428571428	-0.0
1.183673469387755	1.1428571428571428	-0.0
1.2244897959183672	1.1428571428571428	-0.0
1.2653061224489794	1.1428571428571428	-0.0
1.3061224489795917	1.1428571428571428	-0.0
1.346938775510204	1.1428571428571428	-0.0
1.3877551020408163	1.1428571428571428	-0.0
1.4285714285714284	1.1428571428571428	-0.0
1.4693877551020407	1.1428571428571428	-0.0
1.510204081632653	1.1428571428571428	-0.0
1.5510204081632653	1.1428571428571428	-0.0
1.5918367346938773	1.1428571428571428	-0.0
1.6326530612244896	1.1428571428571428	-0.0
1.673469387755102	1.1428571428571428	-0.0
1.7142857142857142	1.1428571428571428	-0.0
1.7551020408163265	1.1428571428571428	-0.0
1.7959183673469385	1.1428571428571428	-0.0
1.8367346938775508	1.1428571428571428	-0.0
1.8775510204081631	1.1428571428571428	-0.0
1.9183673469387754	1.1428571428571428	-0.0
1.9591836734693877	1.1428571428571428	-0.0
2.0	1.1428571428571428	-0.0
0.0	1.183673469387755	-0.0
0.04081632653061224	1.183673469387755	-0.0
0.08163265306122448	1.183673469387755	-0.0
0.12244897959183673	1.183673469387755	-0.0
0.16326530612244897	1.183673469387755	-0.0
0.2040816326530612	1.183673469387755	-0.0
0.24489795918367346	1.183673469387755	-0.0
0.2857142857142857	1.183673469387755	-0.0
0.32653061224489793	1.183673469387755	1.0146521596476843
0.36734693877551017	1.183673469387755	1.8757018956330882
0.4081632653061224	1.183673469387755	0.861049735985404
0.44897959183673464	1.183673469387755	-0.0
0.4897959183673469	1.183673469387755	-0.0
0.5306122448979591	1.183673469387755	-0.0
0.5714285714285714	1.183673469387755	-0.0
0.6122448979591836	1.183673469387755	-0.0
0.6530612244897959	1.183673469387755	-0.0
0.6938775510204082	1.183673469387755	-0.0
0.7346938775510203	1.183673469387755	-0.0
0.7755102040816326	1.183673469387755	-0.0
0.8163265306122448	1.183673469387755	-0.0
0.8571428571428571	1.183673469387755	-0.0
0.8979591836734693	1.183673469387755	-0.0
0.9387755102040816	1.183673469387755	-0.0
0.9795918367346939	1.183673469387755	-0.0
1.0204081632653061	1.183673469387755	-0.0
1.0612244897959182	1.183673469387755	-0.0
1.1020408163265305	1.183673469387755	-0.0
1.1428571428571428	1.183673469387755	-0.0
1.183673469387755	1.183673469387755	-0.0
1.2244897959183672	1.183673469387755	-0.0
1.2653061224489794	1.183673469387755	-0.0
1.3061224489795917	1.183673469387755	-0.0
1.346938775510204	1.183673469387755	-0.0
1.3877551020408163	1.183673469387755	-0.0
1.4285714285714284	1.183673469387755	-0.0
1.4693877551020407	1.183673469387755	-0.0
1.510204081632653	1.183673469387755	-0.0
1.5510204081632653	1.183673469387755	-0.0
1.5918367346938773	1.183673469387755	-0.0
1.6326530612244896	1.183673469387755	-0.0
1.673469387755102	1.183673469387755	-0.0
1.7142857142857142	1.183673469387755	-0.0
1.7551020408163265	1.183673469387755	-0.0
1.7959183673469385	1.183673469387755	-0.0
1.8367346938775508	1.183673469387755	-0.0
1.8775510204081631	1.183673469387755	-0.0
1.9183673469387754	1.183673469387755	-0.0
1.9591836734693877	1.183673469387755	-0.0
2.0	1.183673469387755	-0.0
0.0	1.2244897959183672	-0.0
0.04081632653061224	1.2244897959183672	-0.0
0.08163265306122448	1.2244897959183672	-0.0
0.12244897959183673	1.2244897959183672	-0.0
0.16326530612244897	1.2244897959183672	-0.0
0.2040816326530612	1.2244897959183672	-0.0
0.24489795918367346	1.2244897959183672	-0.0
0.2857142857142857	1.2244897959183672	-0.0
0.32653061224489793	1.2244897959183672	1.8006840260372479
0.36734693877551017	1.2244897959183672	1.8006840260372479
0.4081632653061224	1.2244897959183672	-0.0
0.44897959183673464	1.2244897959183672	-0.0
0.4897959183673469	1.2244897959183672	-0.0
0.5306122448979591	1.2244897959183672	-0.0
0.5714285714285714	1.2244897959183672	-0.0
0.6122448979591836	1.2244897959183672	-0.0
0.6530612244897959	1.2244897959183672	-0.0
0.6938775510204082	1.2244897959183672	-0.0
0.7346938775510203	1.2244897959183672	-0.0
0.7755102040816326	1.2244897959183672	-0.0
0.8163265306122448	1.2244897959183672	-0.0
0.8571428571428571	1.2244897959183672	-0.0
0.8979591836734693	1.2244897959183672	-0.0
0.9387755102040816	1.2244897959183672	-0.0
0.9795918367346939	1.2244897959183672	-0.0
1.0204081632653061	1.2244897959183672	-0.0
1.0612244897959182	1.2244897959183672	-0.0
1.1020408163265305	1.2244897959183672	-0.0
1.1428571428571428	1.2244897959183672	-0.0
1.183673469387755	1.2244897959183672	-0.0
1.2244897959183672	1.2244897959183672	-0.0
1.2653061224489794	1.2244897959183672	-0.0
1.3061224489795917	1.2244897959183672	-0.0
1.346938775510204	1.2244897959183672	-0.0
1.3877551020408163	1.2244897959183672	-0.0
1.4285714285714284	1.2244897959183672	-0.0
1.4693877551020407	1.2244897959183672	-0.0
1.510204081632653	1.2244897959183672	-0.0
1.5510204081632653	1.2244897959183672	-0.0
1.5918367346938773	1.2244897959183672	-0.0
1.6326530612244896	1.2244897959183672	-0.0
1.673469387755102	1.2244897959183672	-0.0
1.7142857142857142	1.2244897959183672	-0.0
1.7551020408163265	1.2244897959183672	-0.0
1.7959183673469385	1.2244897959183672	-0.0
1.8367346938775508	1.2244897959183672	-0.0
1.8775510204081631	1.2244897959183672	-0.0
1.9183673469387754	1.2244897959183672	-0.0
1.9591836734693877	1.2244897959183672	-0.0
2.0	1.2244897959183672	-0.0
0.0	1.2653061224489794	-0.0
0.04081632653061224	1.2653061224489794	-0.0
0.08163265306122448	1.2653061224489794	-0.0
0.12244897959183673	1.2653061224489794	-0.0
0.16326530612244897	1.2653061224489794	-0.0
0.2040816326530612	1.2653061224489794	-0.0
0.24489795918367346	1.2653061224489794	-0.0
0.2857142857142857	1.2653061224489794	0.5784445062702399
0.32653061224489793	1.2653061224489794	1.7286664630316053
0.36734693877551017	1.2653061224489794	1.1502219567613656
0.4081632653061224	1.2653061224489794	-0.0
0.44897959183673464	1.2653061224489794	-0.0
0.4897959183673469	1.2653061224489794	-0.0
0.5306122448979591	1.2653061224489794	-0.0
0.5714285714285714	1.2653061224489794	-0.0
0.6122448979591836	1.2653061224489794	-0.0
0.6530612244897959	1.2653061224489794	-0.0
0.6938775510204082	1.2653061224489794	-0.0
0.7346938775510203	1.2653061224489794	-0.0
0.7755102040816326	1.2653061224489794	-0.0
0.8163265306122448	1.2653061224489794	-0.0
0.8571428571428571	1.2653061224489794	-0.0
0.8979591836734693	1.2653061224489794	-0.0
0.9387755102040816	1.2653061224489794	-0.0
0.9795918367346939	1.2653061224489794	-0.0
1.0204081632653061	1.2653061224489794	-0.0
1.0612244897959182	1.2653061224489794	-0.0
1.1020408163265305	1.2653061224489794	-0.0
1.1428571428571428	1.2653061224489794	-0.0
1.183673469387755	1.2653061224489794	-0.0
1.2244897959183672	1.2653061224489794	-0.0
1.2653061224489794	1.2653061224489794	-0.0
1.3061224489795917	1.2653061224489794	-0.0
1.346938775510204	1.2653061224489794	-0.0
1.3877551020408163	1.2653061224489794	-0.0
1.4285714285714284	1.2653061224489794	-0.0
1.4693877551020407	1.2653061224489794	-0.0
1.510204081632653	1.2653061224489794	-0.0
1.5510204081632653	1.2653061224489794	-0.0
1.5918367346938773	1.2653061224489794	-0.0
1.6326530612244896	1.2653061224489794	-0.0
1.673469387755102	1.2653061224489794	-0.0
1.7142857142857142	1.2653061224489794	-0.0
1.7551020408163265	1.2653061224489794	-0.0
1.7959183673469385	1.2653061224489794	-0.0
1.8367346938775508	1.2653061224489794	-0.0
1.8775510204081631	1.2653061224489794	-0.0
1.9183673469387754	1.2653061224489794	-0.0
1.9591836734693877	1.2653061224489794	-0.0
2.0	1.2653061224489794	-0.0
0.0	1.3061224489795917	-0.0
0.04081632653061224	1.3061224489795917	-0.0
0.08163265306122448	1.3061224489795917	-0.0
0.12244897959183673	1.3061224489795917	-0.0
0.16326530612244897	1.3061224489795917	-0.0
0.2040816326530612	1.3061224489795917	-0.0
0.24489795918367346	1.3061224489795917	-0.0
0.2857142857142857	1.3061224489795917	1.3912774906410668
0.32653061224489793	1.3061224489795917	1.6595292106780637
0.36734693877551017	1.3061224489795917	0.2682517200369971
0.4081632653061224	1.3061224489795917	-0.0
0.44897959183673464	1.3061224489795917	-0.0
0.4897959183673469	1.3061224489795917	-0.0
0.5306122448979591	1.3061224489795917	-0.0
0.5714285714285714	1.3061224489795917	-0.0
0.6122448979591836	1.3061224489795917	-0.0
0.6530612244897959	1.3061224489795917	-0.0
0.6938775510204082	1.3061224489795917	-0.0
0.7346938775510203	1.3061224489795917	-0.0
0.7755102040816326	1.3061224489795917	-0.0
0.8163265306122448	1.3061224489795917	-0.0
0.8571428571428571	1.3061224489795917	-0.0
0.8979591836734693	1.3061224489795917	-0.0
0.9387755102040816	1.3061224489795917	-0.0
0.9795918367346939	1.3061224489795917	-0.0
1.0204081632653061	1.3061224489795917	-0.0
1.0612244897959182	1.3061224489795917	-0.0
1.1020408163265305	1.3061224489795917	-0.0
1.1428571428571428	1.3061224489795917	-0.0
1.183673469387755	1.3061224489795917	-0.0
1.2244897959183672	1.3061224489795917	-0.0
1.2653061224489794	1.3061224489795917	-0.0
1.3061224489795917	1.3061224489795917	-0.0
1.346938775510204	1.3061224489795917	-0.0
1.3877551020408163	1.3061224489795917	-0.0
1.4285714285714284	1.3061224489795917	-0.0
1.4693877551020407	1.3061224489795917	-0.0
1.510204081632653	1.3061224489795917	-0.0
1.5510204081632653	1.3061224489795917	-0.0
1.5918367346938773	1.3061224489795917	-0.0
1.6326530612244896	1.3061224489795917	-0.0
1.673469387755102	1.3061224489795917	-0.0
1.7142857142857142	1.3061224489795917	-0.0
1.7551020408163265	1.3061224489795917	-0.0
1.7959183673469385	1.3061224489795917	-0.0
1.8367346938775508	1.3061224489795917	-0.0
1.8775510204081631	1.3061224489795917	-0.0
1.9183673469387754	1.3061224489795917	-0.0
1.9591836734693877	1.3061224489795917	-0.0
2.0	1.3061224489795917	-0.0
0.0	1.346938775510204	-0.0
0.04081632653061224	1.346938775510204	-0.0
0.08163265306122448	1.346938775510204	-0.0
0.12244897959183673	1.346938775510204	-0.0
0.16326530612244897	1.346938775510204	-0.0
0.2040816326530612	1.346938775510204	-0.0
0.24489795918367346	1.346938775510204	-0.0
0.2857142857142857	1.346938775510204	1.5931570722231327
0.32653061224489793	1.346938775510204	1.5931570722231327
0.36734693877551017	1.346938775510204	-0.0
0.4081632653061224	1.346938775510204	-0.0
0.44897959183673464	1.346938775510204	-0.0
0.4897959183673469	1.346938775510204	-0.0
0.5306122448979591	1.346938775510204	-0.0
0.5714285714285714	1.346938775510204	-0.0
0.6122448979591836	1.346938775510204	-0.0
0.6530612244897959	1.346938775510204	-0.0
0.6938775510204082	1.346938775510204	-0.0
0.7346938775510203	1.346938775510204	-0.0
0.7755102040816326	1.346938775510204	-0.0
0.8163265306122448	1.346938775510204	-0.0
0.8571428571428571	1.346938775510204	-0.0
0.8979591836734693	1.346938775510204	-0.0
0.9387755102040816	1.346938775510204	-0.0
0.9795918367346939	1.346938775510204	-0.0
1.0204081632653061	1.346938775510204	-0.0
1.0612244897959182	1.346938775510204	-0.0
1.1020408163265305	1.346938775510204	-0.0
1.1428571428571428	1.346938775510204	-0.0
1.183673469387755	1.346938775510204	-0.0
1.2244897959183672	1.346938775510204	-0.0
1.2653061224489794	1.346938775510204	-0.0
1.3061224489795917	1.346938775510204	-0.0
1.346938775510204	1.346938775510204	-0.0
1.3877551020408163	1.346938775510204	-0.0
1.4285714285714284	1.346938775510204	-0.0
1.4693877551020407	1.346938775510204	-0.0
1.510204081632653	1.346938775510204	-0.0
1.5510204081632653	1.346938775510204	-0.0
1.5918367346938773	1.346938775510204	-0.0
1.6326530612244896	1.346938775510204	-0.0
1.673469387755102	1.346938775510204	-0.0
1.7142857142857142	1.346938775510204	-0.0
1.7551020408163265	1.346938775510204	-0.0
1.7959183673469385	1.346938775510204	-0.0
1.8367346938775508	1.346938775510204	-0.0
1.8775510204081631	1.346938775510204	-0.0
1.9183673469387754	1.346938775510204	-0.0
1.9591836734693877	1.346938775510204	-0.0
2.0	1.346938775510204	-0.0
0.0	1.3877551020408163	-0.0
0.04081632653061224	1.3877551020408163	-0.0
0.08163265306122448	1.3877551020408163	-0.0
0.12244897959183673	1.3877551020408163	-0.0
0.16326530612244897	1.3877551020408163	-0.0
0.2040816326530612	1.3877551020408163	-0.0
0.24489795918367346	1.3877551020408163	0.6656525259229539
0.2857142857142857	1.3877551020408163	1.5294394581566433
0.32653061224489793	1.3877551020408163	0.8637869322336895
0.36734693877551017	1.3877551020408163	-0.0
0.4081632653061224	1.3877551020408163	-0.0
0.44897959183673464	1.3877551020408163	-0.0
0.4897959183673469	1.3877551020408163	-0.0
0.5306122448979591	1.3877551020408163	-0.0
0.5714285714285714	1.3877551020408163	-0.0
0.6122448979591836	1.3877551020408163	-0.0
0.6530612244897959	1.3877551020408163	-0.0
0.6938775510204082	1.3877551020408163	-0.0
0.7346938775510203	1.3877551020408163	-0.0
0.7755102040816326	1.3877551020408163	-0.0
0.8163265306122448	1.3877551020408163	-0.0
0.8571428571428571	1.3877551020408163	-0.0
0.8979591836734693	1.3877551020408163	-0.0
0.9387755102040816	1.3877551020408163	-0.0
0.9795918367346939	1.3877551020408163	-0.0
1.0204081632653061	1.3877551020408163	-0.0
1.0612244897959182	1.3877551020408163	-0.0
1.1020408163265305	1.3877551020408163	-0.0
1.1428571428571428	1.3877551020408163	-0.0
1.183673469387755	1.3877551020408163	-0.0
1.2244897959183672	1.3877551020408163	-0.0
1.2653061224489794	1.3877551020408163	-0.0
1.3061224489795917	1.3877551020408163	-0.0
1.346938775510204	1.3877551020408163	-0.0
1.3877551020408163	1.3877551020408163	-0.0
1.4285714285714284	1.3877551020408163	-0.0
1.4693877551020407	1.3877551020408163	-0.0
1.510204081632653	1.3877551020408163	-0.0
1.5510204081632653	1.3877551020408163	-0.0
1.5918367346938773	1.3877551020408163	-0.0
1.6326530612244896	1.3877551020408163	-0.0
1.673469387755102	1.3877551020408163	-0.0
1.7142857142857142	1.3877551020408163	-0.0
1.7551020408163265	1.3877551020408163	-0.0
1.7959183673469385	1.3877551020408163	-0.0
1.8367346938775508	1.3877551020408163	-0.0
1.8775510204081631	1.3877551020408163	-0.0
1.9183673469387754	1.3877551020408163	-0.0
1.9591836734693877	1.3877551020408163	-0.0
2.0	1.3877551020408163	-0.0
0.0	1.4285714285714284	-0.0
0.04081632653061224	1.4285714285714284	-0.0
0.08163265306122448	1.4285714285714284	-0.0
0.12244897959183673	1.4285714285714284	-0.0
0.16326530612244897	1.4285714285714284	-0.0
0.2040816326530612	1.4285714285714284	-0.0
0.24489795918367346	1.4285714285714284	1.3848073575657076
0.2857142857142857	1.4285714285714284	1.4682702019470912
0.32653061224489793	1.4285714285714284	0.08346284438138352
0.36734693877551017	1.4285714285714284	-0.0
0.4081632653061224	1.4285714285714284	-0.0
0.44897959183673464	1.4285714285714284	-0.0
0.4897959183673469	1.4285714285714284	-0.0
0.5306122448979591	1.4285714285714284	-0.0
0.5714285714285714	1.4285714285714284	-0.0
0.6122448979591836	1.4285714285714284	-0.0
0.6530612244897959	1.4285714285714284	-0.0
0.6938775510204082	1.4285714285714284	-0.0
0.7346938775510203	1.4285714285714284	-0.0
0.7755102040816326	1.4285714285714284	-0.0
0.8163265306122448	1.4285714285714284	-0.0
0.8571428571428571	1.4285714285714284	-0.0
0.8979591836734693	1.4285714285714284	-0.0
0.9387755102040816	1.4285714285714284	-0.0
0.9795918367346939	1.4285714285714284	-0.0
1.0204081632653061	1.4285714285714284	-0.0
1.0612244897959182	1.4285714285714284	-0.0
1.1020408163265305	1.4285714285714284	-0.0
1.1428571428571428	1.4285714285714284	-0.0
1.183673469387755	1.4285714285714284	-0.0
1.2244897959183672	1.4285714285714284	-0.0
1.2653061224489794	1.4285714285714284	-0.0
1.3061224489795917	1.4285714285714284	-0.0
1.346938775510204	1.4285714285714284	-0.0
1.3877551020408163	1.4285714285714284	-0.0
1.4285714285714284	1.4285714285714284	-0.0
1.4693877551020407	1.4285714285714284	-0.0
1.510204081632653	1.4285714285714284	-0.0
1.5510204081632653	1.4285714285714284	-0.0
1.5918367346938773	1.4285714285714284	-0.0
1.6326530612244896	1.4285714285714284	-0.0
1.673469387755102	1.4285714285714284	-0.0
1.7142857142857142	1.4285714285714284	-0.0
1.7551020408163265	1.4285714285714284	-0.0
1.7959183673469385	1.4285714285714284	-0.0
1.8367346938775508	1.4285714285714284	-0.0
1.8775510204081631	1.4285714285714284	-0.0
1.9183673469387754	1.4285714285714284	-0.0
1.9591836734693877	1.4285714285714284	-0.0
2.0	1.4285714285714284	-0.0
0.0	1.4693877551020407	-0.0
0.04081632653061224	1.4693877551020407	-0.0
0.08163265306122448	1.4693877551020407	-0.0
0.12244897959183673	1.4693877551020407	-0.0
0.16326530612244897	1.4693877551020407	-0.0
0.2040816326530612	1.4693877551020407	-0.0
0.24489795918367346	1.4693877551020407	1.4095473831465395
0.2857142857142857	1.4693877551020407	1.4095473831465395
0.32653061224489793	1.4693877551020407	-0.0
0.36734693877551017	1.4693877551020407	-0.0
0.4081632653061224	1.4693877551020407	-0.0
0.44897959183673464	1.4693877551020407	-0.0
0.4897959183673469	1.4693877551020407	-0.0
0.5306122448979591	1.4693877551020407	-0.0
0.5714285714285714	1.4693877551020407	-0.0
0.6122448979591836	1.4693877551020407	-0.0
0.6530612244897959	1.4693877551020407	-0.0
0.6938775510204082	1.4693877551020407	-0.0
0.7346938775510203	1.4693877551020407	-0.0
0.7755102040816326	1.4693877551020407	-0.0
0.8163265306122448	1.4693877551020407	-0.0
0.8571428571428571	1.4693877551020407	-0.0
0.8979591836734693	1.4693877551020407	-0.0
0.9387755102040816	1.4693877551020407	-0.0
0.9795918367346939	1.4693877551020407	-0.0
1.0204081632653061	1.4693877551020407	-0.0
1.0612244897959182	1.4693877551020407	-0.0
1.1020408163265305	1.4693877551020407	-0.0
1.1428571428571428	1.4693877551020407	-0.0
1.183673469387755	1.4693877551020407	-0.0
1.2244897959183672	1.4693877551020407	-0.0
1.2653061224489794	1.4693877551020407	-0.0
1.3061224489795917	1.4693877551020407	-0.0
1.346938775510204	1.4693877551020407	-0.0
1.3877551020408163	1.4693877551020407	-0.0
1.4285714285714284	1.4693877551020407	-0.0
1.4693877551020407	1.4693877551020407	-0.0
1.510204081632653	1.4693877551020407	-0.0
1.5510204081632653	1.4693877551020407	-0.0
1.5918367346938773	1.4693877551020407	-0.0
1.6326530612244896	1.4693877551020407	-0.0
1.673469387755102	1.4693877551020407	-0.0
1.7142857142857142	1.4693877551020407	-0.0
1.7551020408163265	1.4693877551020407	-0.0
1.7959183673469385	1.4693877551020407	-0.0
1.8367346938775508	1.4693877551020407	-0.0
1.8775510204081631	1.4693877551020407	-0.0
1.9183673469387754	1.4693877551020407	-0.0
1.9591836734693877	1.4693877551020407	-0.0
2.0	1.4693877551020407	-0.0
0.0	1.510204081632653	-0.0
0.04081632653061224	1.510204081632653	-0.0
0.08163265306122448	1.510204081632653	-0.0
0.12244897959183673	1.510204081632653	-0.0
0.16326530612244897	1.510204081632653	-0.0
0.2040816326530612	1.510204081632653	0.3889683888557017
0.24489795918367346	1.510204081632653	1.353173157570385
0.2857142857142857	1.510204081632653	0.9642047687146832
0.32653061224489793	1.510204081632653	-0.0
0.36734693877551017	1.510204081632653	-0.0
0.4081632653061224	1.510204081632653	-0.0
0.44897959183673464	1.510204081632653	-0.0
0.4897959183673469	1.510204081632653	-0.0
0.5306122448979591	1.510204081632653	-0.0
0.5714285714285714	1.510204081632653	-0.0
0.6122448979591836	1.510204081632653	-0.0
0.6530612244897959	1.510204081632653	-0.0
0.6938775510204082	1.510204081632653	-0.0
0.7346938775510203	1.510204081632653	-0.0
0.7755102040816326	1.510204081632653	-0.0
0.8163265306122448	1.510204081632653	-0.0
0.8571428571428571	1.510204081632653	-0.0
0.8979591836734693	1.510204081632653	-0.0
0.9387755102040816	1.510204081632653	-0.0
0.9795918367346939	1.510204081632653	-0.0
1.0204081632653061	1.510204081632653	-0.0
1.0612244897959182	1.510204081632653	-0.0
1.1020408163265305	1.510204081632653	-0.0
1.1428571428571428	1.510204081632653	-0.0
1.183673469387755	1.510204081632653	-0.0
1.2244897959183672	1.510204081632653	-0.0
1.2653061224489794	1.510204081632653	-0.0
1.3061224489795917	1.510204081632653	-0.0
1.346938775510204	1.510204081632653	-0.0
1.3877551020408163	1.510204081632653	-0.0
1.4285714285714284	1.510204081632653	-0.0
1.4693877551020407	1.510204081632653	-0.0
1.510204081632653	1.510204081632653	-0.0
1.5510204081632653	1.510204081632653	-0.0
1.5918367346938773	1.510204081632653	-0.0
1.6326530612244896	1.510204081632653	-0.0
1.673469387755102	1.510204081632653	-0.0
1.7142857142857142	1.510204081632653	-0.0
1.7551020408163265	1.510204081632653	-0.0
1.7959183673469385	1.510204081632653	-0.0
1.8367346938775508	1.510204081632653	-0.0
1.8775510204081631	1.510204081632653	-0.0
1.9183673469387754	1.510204081632653	-0.0
1.9591836734693877	1.510204081632653	-0.0
2.0	1.510204081632653	-0.0
0.0	1.5510204081632653	-0.0
0.04081632653061224	1.5510204081632653	-0.0
0.08163265306122448	1.5510204081632653	-0.0
0.12244897959183673	1.5510204081632653	-0.0
0.16326530612244897	1.5510204081632653	-0.0
0.2040816326530612	1.5510204081632653	1.0252413770581181
0.24489795918367346	1.5510204081632653	1.2990535942690156
0.2857142857142857	1.5510204081632653	0.2738122172108973
0.32653061224489793	1.5510204081632653	-0.0
0.36734693877551017	1.5510204081632653	-0.0
0.4081632653061224	1.5510204081632653	-0.0
0.44897959183673464	1.5510204081632653	-0.0
0.4897959183673469	1.5510204081632653	-0.0
0.5306122448979591	1.5510204081632653	-0.0
0.5714285714285714	1.5510204081632653	-0.0
0.6122448979591836	1.5510204081632653	-0.0
0.6530612244897959	1.5510204081632653	-0.0
0.6938775510204082	1.5510204081632653	-0.0
0.7346938775510203	1.5510204081632653	-0.0
0.7755102040816326	1.5510204081632653	-0.0
0.8163265306122448	1.5510204081632653	-0.0
0.8571428571428571	1.5510204081632653	-0.0
0.8979591836734693	1.5510204081632653	-0.0
0.9387755102040816	1.5510204081632653	-0.0
0.9795918367346939	1.5510204081632653	-0.0
1.0204081632653061	1.5510204081632653	-0.0
1.0612244897959182	1.5510204081632653	-0.0
1.1020408163265305	1.5510204081632653	-0.0
1.1428571428571428	1.5510204081632653	-0.0
1.183673469387755	1.5510204081632653	-0.0
1.2244897959183672	1.5510204081632653	-0.0
1.2653061224489794	1.5510204081632653	-0.0
1.3061224489795917	1.5510204081632653	-0.0
1.346938775510204	1.5510204081632653	-0.0
1.3877551020408163	1.5510204081632653	-0.0
1.4285714285714284	1.5510204081632653	-0.0
1.4693877551020407	1.5510204081632653	-0.0
1.510204081632653	1.5510204081632653	-0.0
1.5510204081632653	1.5510204081632653	-0.0
1.5918367346938773	1.5510204081632653	-0.0
1.6326530612244896	1.5510204081632653	-0.0
1.673469387755102	1.5510204081632653	-0.0
1.7142857142857142	1.5510204081632653	-0.0
1.7551020408163265	1.5510204081632653	-0.0
1.7959183673469385	1.5510204081632653	-0.0
1.8367346938775508	1.5510204081632653	-0.0
1.8775510204081631	1.5510204081632653	-0.0
1.9183673469387754	1.5510204081632653	-0.0
1.9591836734693877	1.5510204081632653	-0.0
2.0	1.5510204081632653	-0.0
0.0	1.5918367346938773	-0.0
0.04081632653061224	1.5918367346938773	-0.0
0.08163265306122448	1.5918367346938773	-0.0
0.12244897959183673	1.5918367346938773	-0.0
0.16326530612244897	1.5918367346938773	-0.0
0.2040816326530612	1.5918367346938773	1.2470985190197124
0.24489795918367346	1.5918367346938773	1.2470985190197124
0.2857142857142857	1.5918367346938773	-0.0
0.32653061224489793	1.5918367346938773	-0.0
0.36734693877551017	1.5918367346938773	-0.0
0.4081632653061224	1.5918367346938773	-0.0
0.44897959183673464	1.5918367346938773	-0.0
0.4897959183673469	1.5918367346938773	-0.0
0.5306122448979591	1.5918367346938773	-0.0
0.5714285714285714	1.5918367346938773	-0.0
0.6122448979591836	1.5918367346938773	-0.0
0.6530612244897959	1.5918367346938773	-0.0
0.6938775510204082	1.5918367346938773	-0.0
0.7346938775510203	1.5918367346938773	-0.0
0.7755102040816326	1.5918367346938773	-0.0
0.8163265306122448	1.5918367346938773	-0.0
0.8571428571428571	1.5918367346938773	-0.0
0.8979591836734693	1.5918367346938773	-0.0
0.9387755102040816	1.5918367346938773	-0.0
0.9795918367346939	1.5918367346938773	-0.0
1.0204081632653061	1.5918367346938773	-0.0
1.0612244897959182	1.5918367346938773	-0.0
1.1020408163265305	1.5918367346938773	-0.0
1.1428571428571428	1.5918367346938773	-0.0
1.183673469387755	1.5918367346938773	-0.0
1.2244897959183672	1.5918367346938773	-0.0
1.2653061224489794	1.5918367346938773	-0.0
1.3061224489795917	1.5918367346938773	-0.0
1.346938775510204	1.5918367346938773	-0.0
1.3877551020408163	1.5918367346938773	-0.0
1.4285714285714284	1.5918367346938773	-0.0
1.4693877551020407	1.5918367346938773	-0.0
1.510204081632653	1.5918367346938773	-0.0
1.5510204081632653	1.5918367346938773	-0.0
1.5918367346938773	1.5918367346938773	-0.0
1.6326530612244896	1.5918367346938773	-0.0
1.673469387755102	1.5918367346938773	-0.0
1.7142857142857142	1.5918367346938773	-0.0
1.7551020408163265	1.5918367346938773	-0.0
1.7959183673469385	1.5918367346938773	-0.0
1.8367346938775508	1.5918367346938773	-0.0
1.8775510204081631	1.5918367346938773	-0.0
1.9183673469387754	1.5918367346938773	-0.0
1.9591836734693877	1.5918367346938773	-0.0
2.0	1.5918367346938773	-0.0
0.0	1.6326530612244896	-0.0
0.04081632653061224	1.6326530612244896	-0.0
0.08163265306122448	1.6326530612244896	-0.0
0.12244897959183673	1.6326530612244896	-0.0
0.16326530612244897	1.6326530612244896	-0.0
0.2040816326530612	1.6326530612244896	1.197221364077989
0.24489795918367346	1.6326530612244896	1.197221364077989
0.2857142857142857	1.6326530612244896	-0.0
0.32653061224489793	1.6326530612244896	-0.0
0.36734693877551017	1.6326530612244896	-0.0
0.4081632653061224	1.6326530612244896	-0.0
0.44897959183673464	1.6326530612244896	-0.0
0.4897959183673469	1.6326530612244896	-0.0
0.5306122448979591	1.6326530612244896	-0.0
0.5714285714285714	1.6326530612244896	-0.0
0.6122448979591836	1.6326530612244896	-0.0
0.6530612244897959	1.6326530612244896	-0.0
0.6938775510204082	1.6326530612244896	-0.0
0.7346938775510203	1.6326530612244896	-0.0
0.7755102040816326	1.6326530612244896	-0.0
0.8163265306122448	1.6326530612244896	-0.0
0.8571428571428571	1.6326530612244896	-0.0
0.8979591836734693	1.6326530612244896	-0.0
0.9387755102040816	1.6326530612244896	-0.0
0.9795918367346939	1.6326530612244896	-0.0
1.0204081632653061	1.6326530612244896	-0.0
1.0612244897959182	1.6326530612244896	-0.0
1.1020408163265305	1.6326530612244896	-0.0
1.1428571428571428	1.6326530612244896	-0.0
1.183673469387755	1.6326530612244896	-0.0
1.2244897959183672	1.6326530612244896	-0.0
1.2653061224489794	1.6326530612244896	-0.0
1.3061224489795917	1.6326530612244896	-0.0
1.346938775510204	1.6326530612244896	-0.0
1.3877551020408163	1.6326530612244896	-0.0
1.4285714285714284	1.6326530612244896	-0.0
1.4693877551020407	1.6326530612244896	-0.0
1.510204081632653	1.6326530612244896	-0.0
1.5510204081632653	1.6326530612244896	-0.0
1.5918367346938773	1.6326530612244896	-0.0
1.6326530612244896	1.6326530612244896	-0.0
1.673469387755102	1.6326530612244896	-0.0
1.7142857142857142	1.6326530612244896	-0.0
1.7551020408163265	1.6326530612244896	-0.0
1.7959183673469385	1.6326530612244896	-0.0
1.8367346938775508	1.6326530612244896	-0.0
1.8775510204081631	1.6326530612244896	-0.0
1.9183673469387754	1.6326530612244896	-0.0
1.9591836734693877	1.6326530612244896	-0.0
2.0	1.6326530612244896	-0.0
0.0	1.673469387755102	-0.0
0.04081632653061224	1.673469387755102	-0.0
0.08163265306122448	1.673469387755102	-0.0
0.12244897959183673	1.673469387755102	-0.0
0.16326530612244897	1.673469387755102	0.3385321691658677
0.2040816326530612	1.673469387755102	1.14933902393809
0.24489795918367346	1.673469387755102	0.8108068547722224
0.2857142857142857	1.673469387755102	-0.0
0.32653061224489793	1.673469387755102	-0.0
0.36734693877551017	1.673469387755102	-0.0
0.4081632653061224	1.673469387755102	-0.0
0.44897959183673464	1.673469387755102	-0.0
0.4897959183673469	1.673469387755102	-0.0
0.5306122448979591	1.673469387755102	-0.0
0.5714285714285714	1.673469387755102	-0.0
0.6122448979591836	1.673469387755102	-0.0
0.6530612244897959	1.673469387755102	-0.0
0.6938775510204082	1.673469387755102	-0.0
0.7346938775510203	1.673469387755102	-0.0
0.7755102040816326	1.673469387755102	-0.0
0.8163265306122448	1.673469387755102	-0.0
0.8571428571428571	1.673469387755102	-0.0
0.8979591836734693	1.673469387755102	-0.0
0.9387755102040816	1.673469387755102	-0.0
0.9795918367346939	1.673469387755102	-0.0
1.0204081632653061	1.673469387755102	-0.0
1.0612244897959182	1.673469387755102	-0.0
1.1020408163265305	1.673469387755102	-0.0
1.1428571428571428	1.673469387755102	-0.0
1.183673469387755	1.673469387755102	-0.0
1.2244897959183672	1.673469387755102	-0.0
1.2653061224489794	1.673469387755102	-0.0
1.3061224489795917	1.673469387755102	-0.0
1.346938775510204	1.673469387755102	-0.0
1.3877551020408163	1.673469387755102	-0.0
1.4285714285714284	1.673469387755102	-0.0
1.4693877551020407	1.673469387755102	-0.0
1.510204081632653	1.673469387755102	-0.0
1.5510204081632653	1.673469387755102	-0.0
1.5918367346938773	1.673469387755102	-0.0
1.6326530612244896	1.673469387755102	-0.0
1.673469387755102	1.673469387755102	-0.0
1.7142857142857142	1.673469387755102	-0.0
1.7551020408163265	1.673469387755102	-0.0
1.7959183673469385	1.673469387755102	-0.0
1.8367346938775508	1.673469387755102	-0.0
1.8775510204081631	1.673469387755102	-0.0
1.9183673469387754	1.673469387755102	-0.0
1.9591836734693877	1.673469387755102	-0.0
2.0	1.673469387755102	-0.0
0.0	1.7142857142857142	-0.0
0.04081632653061224	1.7142857142857142	-0.0
0.08163265306122448	1.7142857142857142	-0.0
0.12244897959183673	1.7142857142857142	-0.0
0.16326530612244897	1.7142857142857142	0.8789606953507777
0.2040816326530612	1.7142857142857142	1.103371716862307
0.24489795918367346	1.7142857142857142	0.22441102151152936
0.2857142857142857	1.7142857142857142	-0.0
0.32653061224489793	1.7142857142857142	-0.0
0.36734693877551017	1.7142857142857142	-0.0
0.4081632653061224	1.7142857142857142	-0.0
0.44897959183673464	1.7142857142857142	-0.0
0.4897959183673469	1.7142857142857142	-0.0
0.5306122448979591	1.7142857142857142	-0.0
0.5714285714285714	1.7142857142857142	-0.0
0.6122448979591836	1.7142857142857142	-0.0
0.6530612244897959	1.7142857142857142	-0.0
0.6938775510204082	1.7142857142857142	-0.0
0.7346938775510203	1.7142857142857142	-0.0
0.7755102040816326	1.7142857142857142	-0.0
0.8163265306122448	1.7142857142857142	-0.0
0.8571428571428571	1.7142857142857142	-0.0
0.8979591836734693	1.7142857142857142	-0.0
0.9387755102040816	1.7142857142857142	-0.0
0.9795918367346939	1.7142857142857142	-0.0
1.0204081632653061	1.7142857142857142	-0.0
1.0612244897959182	1.7142857142857142	-0.0
1.1020408163265305	1.7142857142857142	-0.0
1.1428571428571428	1.7142857142857142	-0.0
1.183673469387755	1.7142857142857142	-0.0
1.2244897959183672	1.7142857142857142	-0.0
1.2653061224489794	1.7142857142857142	-0.0
1.3061224489795917	1.7142857142857142	-0.0
1.346938775510204	1.7142857142857142	-0.0
1.3877551020408163	1.7142857142857142	-0.0
1.4285714285714284	1.7142857142857142	-0.0
1.4693877551020407	1.7142857142857142	-0.0
1.510204081632653	1.7142857142857142	-0.0
1.5510204081632653	1.7142857142857142	-0.0
1.5918367346938773	1.7142857142857142	-0.0
1.6326530612244896	1.7142857142857142	-0.0
1.673469387755102	1.7142857142857142	-0.0
1.7142857142857142	1.7142857142857142	-0.0
1.7551020408163265	1.7142857142857142	-0.0
1.7959183673469385	1.7142857142857142	-0.0
1.8367346938775508	1.7142857142857142	-0.0
1.8775510204081631	1.7142857142857142	-0.0
1.9183673469387754	1.7142857142857142	-0.0
1.9591836734693877	1.7142857142857142	-0.0
2.0	1.7142857142857142	-0.0
0.0	1.7551020408163265	-0.0
0.04081632653061224	1.7551020408163265	-0.0
0.08163265306122448	1.7551020408163265	-0.0
0.12244897959183673	1.7551020408163265	-0.0
0.16326530612244897	1.7551020408163265	1.059242851948312
0.2040816326530612	1.7551020408163265	1.059242851948312
0.24489795918367346	1.7551020408163265	-0.0
0.2857142857142857	1.7551020408163265	-0.0
0.32653061224489793	1.7551020408163265	-0.0
0.36734693877551017	1.7551020408163265	-0.0
0.4081632653061224	1.7551020408163265	-0.0
0.44897959183673464	1.7551020408163265	-0.0
0.4897959183673469	1.7551020408163265	-0.0
0.5306122448979591	1.7551020408163265	-0.0
0.5714285714285714	1.7551020408163265	-0.0
0.6122448979591836	1.7551020408163265	-0.0
0.6530612244897959	1.7551020408163265	-0.0
0.6938775510204082	1.7551020408163265	-0.0
0.7346938775510203	1.7551020408163265	-0.0
0.7755102040816326	1.7551020408163265	-0.0
0.8163265306122448	1.7551020408163265	-0.0
0.8571428571428571	1.7551020408163265	-0.0
0.8979591836734693	1.7551020408163265	-0.0
0.9387755102040816	1.7551020408163265	-0.0
0.9795918367346939	1.7551020408163265	-0.0
1.0204081632653061	1.7551020408163265	-0.0
1.0612244897959182	1.7551020408163265	-0.0
1.1020408163265305	1.7551020408163265	-0.0
1.1428571428571428	1.7551020408163265	-0.0
1.183673469387755	1.7551020408163265	-0.0
1.2244897959183672	1.7551020408163265	-0.0
1.2653061224489794	1.7551020408163265	-0.0
1.3061224489795917	1.7551020408163265	-0.0
1.346938775510204	1.7551020408163265	-0.0
1.3877551020408163	1.7551020408163265	-0.0
1.4285714285714284	1.7551020408163265	-0.0
1.4693877551020407	1.7551020408163265	-0.0
1.510204081632653	1.7551020408163265	-0.0
1.5510204081632653	1.7551020408163265	-0.0
1.5918367346938773	1.7551020408163265	-0.0
1.6326530612244896	1.7551020408163265	-0.0
1.673469387755102	1.7551020408163265	-0.0
1.7142857142857142	1.7551020408163265	-0.0
1.7551020408163265	1.7551020408163265	-0.0
1.7959183673469385	1.7551020408163265	-0.0
1.8367346938775508	1.7551020408163265	-0.0
1.8775510204081631	1.7551020408163265	-0.0
1.9183673469387754	1.7551020408163265	-0.0
1.9591836734693877	1.7551020408163265	-0.0
2.0	1.7551020408163265	-0.0
0.0	1.7959183673469385	-0.0
0.04081632653061224	1.7959183673469385	-0.0
0.08163265306122448	1.7959183673469385	-0.0
0.12244897959183673	1.7959183673469385	-0.0
0.16326530612244897	1.7959183673469385	1.0168789015131265
0.2040816326530612	1.7959183673469385	1.0168789015131265
0.24489795918367346	1.7959183673469385	-0.0
0.2857142857142857	1.7959183673469385	-0.0
0.32653061224489793	1.7959183673469385	-0.0
0.36734693877551017	1.7959183673469385	-0.0
0.4081632653061224	1.7959183673469385	-0.0
0.44897959183673464	1.7959183673469385	-0.0
0.4897959183673469	1.7959183673469385	-0.0
0.5306122448979591	1.7959183673469385	-0.0
0.5714285714285714	1.7959183673469385	-0.0
0.6122448979591836	1.7959183673469385	-0.0
0.6530612244897959	1.7959183673469385	-0.0
0.6938775510204082	1.7959183673469385	-0.0
0.7346938775510203	1.7959183673469385	-0.0
0.7755102040816326	1.7959183673469385	-0.0
0.8163265306122448	1.7959183673469385	-0.0
0.8571428571428571	1.7959183673469385	-0.0
0.8979591836734693	1.7959183673469385	-0.0
0.9387755102040816	1.7959183673469385	-0.0
0.9795918367346939	1.7959183673469385	-0.0
1.0204081632653061	1.7959183673469385	-0.0
1.0612244897959182	1.7959183673469385	-0.0
1.1020408163265305	1.7959183673469385	-0.0
1.1428571428571428	1.7959183673469385	-0.0
1.183673469387755	1.7959183673469385	-0.0
1.2244897959183672	1.7959183673469385	-0.0
1.2653061224489794	1.7959183673469385	-0.0
1.3061224489795917	1.7959183673469385	-0.0
1.346938775510204	1.7959183673469385	-0.0
1.3877551020408163	1.7959183673469385	-0.0
1.4285714285714284	1.7959183673469385	-0.0
1.4693877551020407	1.7959183673469385	-0.0
1.510204081632653	1.7959183673469385	-0.0
1.5510204081632653	1.7959183673469385	-0.0
1.5918367346938773	1.7959183673469385	-0.0
1.6326530612244896	1.7959183673469385	-0.0
1.673469387755102	1.7959183673469385	-0.0
1.7142857142857142	1.7959183673469385	-0.0
1.7551020408163265	1.7959183673469385	-0.0
1.7959183673469385	1.7959183673469385	-0.0
1.8367346938775508	1.7959183673469385	-0.0
1.8775510204081631	1.7959183673469385	-0.0
1.9183673469387754	1.7959183673469385	-0.0
1.9591836734693877	1.7959183673469385	-0.0
2.0	1.7959183673469385	-0.0
0.0	1.8367346938775508	-0.0
0.04081632653061224	1.8367346938775508	-0.0
0.08163265306122448	1.8367346938775508	-0.0
0.12244897959183673	1.8367346938775508	-0.0
0.16326530612244897	1.8367346938775508	0.9762092785810026
0.2040816326530612	1.8367346938775508	0.9762092785810026
0.24489795918367346	1.8367346938775508	-0.0
0.2857142857142857	1.8367346938775508	-0.0
0.32653061224489793	1.8367346938775508	-0.0
0.36734693877551017	1.8367346938775508	-0.0
0.4081632653061224	1.8367346938775508	-0.0
0.44897959183673464	1.8367346938775508	-0.0
0.4897959183673469	1.8367346938775508	-0.0
0.5306122448979591	1.8367346938775508	-0.0
0.5714285714285714	1.8367346938775508	-0.0
0.6122448979591836	1.8367346938775508	-0.0
0.6530612244897959	1.8367346938775508	-0.0
0.6938775510204082	1.8367346938775508	-0.0
0.7346938775510203	1.8367346938775508	-0.0
0.7755102040816326	1.8367346938775508	-0.0
0.8163265306122448	1.8367346938775508	-0.0
0.8571428571428571	1.8367346938775508	-0.0
0.8979591836734693	1.8367346938775508	-0.0
0.9387755102040816	1.8367346938775508	-0.0
0.9795918367346939	1.8367346938775508	-0.0
1.0204081632653061	1.8367346938775508	-0.0
1.0612244897959182	1.8367346938775508	-0.0
1.1020408163265305	1.8367346938775508	-0.0
1.1428571428571428	1.8367346938775508	-0.0
1.183673469387755	1.8367346938775508	-0.0
1.2244897959183672	1.8367346938775508	-0.0
1.2653061224489794	1.8367346938775508	-0.0
1.3061224489795917	1.8367346938775508	-0.0
1.346938775510204	1.8367346938775508	-0.0
1.3877551020408163	1.8367346938775508	-0.0
1.4285714285714284	1.8367346938775508	-0.0
1.4693877551020407	1.8367346938775508	-0.0
1.510204081632653	1.8367346938775508	-0.0
1.5510204081632653	1.8367346938775508	-0.0
1.5918367346938773	1.8367346938775508	-0.0
1.6326530612244896	1.8367346938775508	-0.0
1.673469387755102	1.8367346938775508	-0.0
1.7142857142857142	1.8367346938775508	-0.0
1.7551020408163265	1.8367346938775508	-0.0
1.7959183673469385	1.8367346938775508	-0.0
1.8367346938775508	1.8367346938775508	-0.0
1.8775510204081631	1.8367346938775508	-0.0
1.9183673469387754	1.8367346938775508	-0.0
1.9591836734693877	1.8367346938775508	-0.0
2.0	1.8367346938775508	-0.0
0.0	1.8775510204081631	-0.0
0.04081632653061224	1.8775510204081631	-0.0
0.08163265306122448	1.8775510204081631	-0.0
0.12244897959183673	1.8775510204081631	0.2841934267269222
0.16326530612244897	1.8775510204081631	0.9371662192711331
0.2040816326530612	1.8775510204081631	0.6529727925442108
0.24489795918367346	1.8775510204081631	-0.0
0.2857142857142857	1.8775510204081631	-0.0
0.32653061224489793	1.8775510204081631	-0.0
0.36734693877551017	1.8775510204081631	-0.0
0.4081632653061224	1.8775510204081631	-0.0
0.44897959183673464	1.8775510204081631	-0.0
0.4897959183673469	1.8775510204081631	-0.0
0.5306122448979591	1.8775510204081631	-0.0
0.5714285714285714	1.8775510204081631	-0.0
0.6122448979591836	1.8775510204081631	-0.0
0.6530612244897959	1.8775510204081631	-0.0
0.6938775510204082	1.8775510204081631	-0.0
0.7346938775510203	1.8775510204081631	-0.0
0.7755102040816326	1.8775510204081631	-0.0
0.8163265306122448	1.8775510204081631	-0.0
0.8571428571428571	1.8775510204081631	-0.0
0.8979591836734693	1.8775510204081631	-0.0
0.9387755102040816	1.8775510204081631	-0.0
0.9795918367346939	1.8775510204081631	-0.0
1.0204081632653061	1.8775510204081631	-0.0
1.0612244897959182	1.8775510204081631	-0.0
1.1020408163265305	1.8775510204081631	-0.0
1.1428571428571428	1.8775510204081631	-0.0
1.183673469387755	1.8775510204081631	-0.0
1.2244897959183672	1.8775510204081631	-0.0
1.2653061224489794	1.8775510204081631	-0.0
1.3061224489795917	1.8775510204081631	-0.0
1.346938775510204	1.8775510204081631	-0.0
1.3877551020408163	1.8775510204081631	-0.0
1.4285714285714284	1.8775510204081631	-0.0
1.4693877551020407	1.8775510204081631	-0.0
1.510204081632653	1.8775510204081631	-0.0
1.5510204081632653	1.8775510204081631	-0.0
1.5918367346938773	1.8775510204081631	-0.0
1.6326530612244896	1.8775510204081631	-0.0
1.673469387755102	1.8775510204081631	-0.0
1.7142857142857142	1.8775510204081631	-0.0
1.7551020408163265	1.8775510204081631	-0.0
1.7959183673469385	1.8775510204081631	-0.0
1.8367346938775508	1.8775510204081631	-0.0
1.8775510204081631	1.8775510204081631	-0.0
1.9183673469387754	1.8775510204081631	-0.0
1.9591836734693877	1.8775510204081631	-0.0
2.0	1.8775510204081631	-0.0
0.0	1.9183673469387754	-0.0
0.04081632653061224	1.9183673469387754	-0.0
0.08163265306122448	1.9183673469387754	-0.0
0.12244897959183673	1.9183673469387754	0.7248565801762947
0.16326530612244897	1.9183673469387754	0.8996846698892278
0.2040816326530612	1.9183673469387754	0.174828089712933
0.24489795918367346	1.9183673469387754	-0.0
0.2857142857142857	1.9183673469387754	-0.0
0.32653061224489793	1.9183673469387754	-0.0
0.36734693877551017	1.9183673469387754	-0.0
0.4081632653061224	1.9183673469387754	-0.0
0.44897959183673464	1.9183673469387754	-0.0
0.4897959183673469	1.9183673469387754	-0.0
0.5306122448979591	1.9183673469387754	-0.0
0.5714285714285714	1.9183673469387754	-0.0
0.6122448979591836	1.9183673469387754	-0.0
0.6530612244897959	1.9183673469387754	-0.0
0.6938775510204082	1.9183673469387754	-0.0
0.7346938775510203	1.9183673469387754	-0.0
0.7755102040816326	1.9183673469387754	-0.0
0.8163265306122448	1.9183673469387754	-0.0
0.8571428571428571	1.9183673469387754	-0.0
0.8979591836734693	1.9183673469387754	-0.0
0.9387755102040816	1.9183673469387754	-0.0
0.9795918367346939	1.9183673469387754	-0.0
1.0204081632653061	1.9183673469387754	-0.0
1.0612244897959182	1.9183673469387754	-0.0
1.1020408163265305	1.9183673469387754	-0.0
1.1428571428571428	1.9183673469387754	-0.0
1.183673469387755	1.9183673469387754	-0.0
1.2244897959183672	1.9183673469387754	-0.0
1.2653061224489794	1.9183673469387754	-0.0
1.3061224489795917	1.9183673469387754	-0.0
1.346938775510204	1.9183673469387754	-0.0
1.3877551020408163	1.9183673469387754	-0.0
1.4285714285714284	1.9183673469387754	-0.0
1.4693877551020407	1.9183673469387754	-0.0
1.510204081632653	1.9183673469387754	-0.0
1.5510204081632653	1.9183673469387754	-0.0
1.5918367346938773	1.9183673469387754	-0.0
1.6326530612244896	1.9183673469387754	-0.0
1.673469387755102	1.9183673469387754	-0.0
1.7142857142857142	1.9183673469387754	-0.0
1.7551020408163265	1.9183673469387754	-0.0
1.7959183673469385	1.9183673469387754	-0.0
1.8367346938775508	1.9183673469387754	-0.0
1.8775510204081631	1.9183673469387754	-0.0
1.9183673469387754	1.9183673469387754	-0.0
1.9591836734693877	1.9183673469387754	-0.0
2.0	1.9183673469387754	-0.0
0.0	1.9591836734693877	-0.0
0.04081632653061224	1.9591836734693877	-0.0
0.08163265306122448	1.9591836734693877	-0.0
0.12244897959183673	1.9591836734693877	0.8637021785347878
0.16326530612244897	1.9591836734693877	0.8637021785347878
0.2040816326530612	1.9591836734693877	-0.0
0.24489795918367346	1.9591836734693877	-0.0
0.2857142857142857	1.9591836734693877	-0.0
0.32653061224489793	1.9591836734693877	-0.0
0.36734693877551017	1.9591836734693877	-0.0
0.4081632653061224	1.9591836734693877	-0.0
0.44897959183673464	1.9591836734693877	-0.0
0.4897959183673469	1.9591836734693877	-0.0
0.5306122448979591	1.9591836734693877	-0.0
0.5714285714285714	1.9591836734693877	-0.0
0.6122448979591836	1.9591836734693877	-0.0
0.6530612244897959	1.9591836734693877	-0.0
0.6938775510204082	1.9591836734693877	-0.0
0.7346938775510203	1.9591836734693877	-0.0
0.7755102040816326	1.9591836734693877	-0.0
0.8163265306122448	1.9591836734693877	-0.0
0.8571428571428571	1.9591836734693877	-0.0
0.8979591836734693	1.9591836734693877	-0.0
0.9387755102040816	1.9591836734693877	-0.0
0.9795918367346939	1.9591836734693877	-0.0
1.0204081632653061	1.9591836734693877	-0.0
1.0612244897959182	1.9591836734693877	-0.0
1.1020408163265305	1.9591836734693877	-0.0
1.1428571428571428	1.9591836734693877	-0.0
1.183673469387755	1.9591836734693877	-0.0
1.2244897959183672	1.9591836734693877	-0.0
1.2653061224489794	1.9591836734693877	-0.0
1.3061224489795917	1.9591836734693877	-0.0
1.346938775510204	1.9591836734693877	-0.0
1.3877551020408163	1.9591836734693877	-0.0
1.4285714285714284	1.9591836734693877	-0.0
1.4693877551020407	1.9591836734693877	-0.0
1.510204081632653	1.9591836734693877	-0.0
1.5510204081632653	1.9591836734693877	-0.0
1.5918367346938773	1.9591836734693877	-0.0
1.6326530612244896	1.9591836734693877	-0.0
1.673469387755102	1.9591836734693877	-0.0
1.7142857142857142	1.9591836734693877	-0.0
1.7551020408163265	1.9591836734693877	-0.0
1.7959183673469385	1.9591836734693877	-0.0
1.8367346938775508	1.9591836734693877	-0.0
1.8775510204081631	1.9591836734693877	-0.0
1.9183673469387754	1.9591836734693877	-0.0
1.9591836734693877	1.9591836734693877	-0.0
2.0	1.9591836734693877	-0.0
0.0	2.0	-0.0
0.04081632653061224	2.0	-0.0
0.08163265306122448	2.0	-0.0
0.12244897959183673	2.0	0.8460780501708304
0.16326530612244897	2.0	0.8460780501708304
0.2040816326530612	2.0	-0.0
0.24489795918367346	2.0	-0.0
0.2857142857142857	2.0	-0.0
0.32653061224489793	2.0	-0.0
0.36734693877551017	2.0	-0.0
0.4081632653061224	2.0	-0.0
0.44897959183673464	2.0	-0.0
0.4897959183673469	2.0	-0.0
0.5306122448979591	2.0	-0.0
0.5714285714285714	2.0	-0.0
0.6122448979591836	2.0	-0.0
0.6530612244897959	2.0	-0.0
0.6938775510204082	2.0	-0.0
0.7346938775510203	2.0	-0.0
0.7755102040816326	2.0	-0.0
0.8163265306122448	2.0	-0.0
0.8571428571428571	2.0	-0.0
0.8979591836734693	2.0	-0.0
0.9387755102040816	2.0	-0.0
0.9795918367346939	2.0	-0.0
1.0204081632653061	2.0	-0.0
1.0612244897959182	2.0	-0.0
1.1020408163265305	2.0	-0.0
1.1428571428571428	2.0	-0.0
1.183673469387755	2.0	-0.0
1.2244897959183672	2.0	-0.0
1.2653061224489794	2.0	-0.0
1.3061224489795917	2.0	-0.0
1.346938775510204	2.0	-0.0
1.3877551020408163	2.0	-0.0
1.4285714285714284	2.0	-0.0
1.4693877551020407	2.0	-0.0
1.510204081632653	2.0	-0.0
1.5510204081632653	2.0	-0.0
1.5918367346938773	2.0	-0.0
1.6326530612244896	2.0	-0.0
1.673469387755102	2.0	-0.0
1.7142857142857142	2.0	-0.0
1.7551020408163265	2.0	-0.0
1.7959183673469385	2.0	-0.0
1.8367346938775508	2.0	-0.0
1.8775510204081631	2.0	-0.0
1.9183673469387754	2.0	-0.0
1.9591836734693877	2.0	-0.0
2.0	2.0	-0.0


==> data/secrecy_outage_main_csit-bob_15.0-rs_0.1-lx_1-ly_1.dat <==
snr_eve	upper	lower	indep
-30.0	0.002648975115125848	0.002267102404326704	0.0023009168733836294
-29.5	0.00269119581555308	0.002267102404326704	0.0023050427057340617
-29.0	0.0027380337156366467	0.002267102404326704	0.0023096719251476383
-28.5	0.002789986824443461	0.002267102404326704	0.002314865943618405
-28.0	0.0028476059064040174	0.002267102404326704	0.002320693663813378
-27.5	0.002911499933608579	0.002267102404326704	0.002327232392369205
-27.0	0.002982342081664016	0.002267102404326704	0.002334568864443165
-26.5	0.0030608763202611606	0.002267102404326704	0.0023428003930504593
-26.0	0.0031479246539334684	0.002267102404326704	0.0023520361583506677
-25.5	0.003244395073094373	0.002267102404326704	0.0023623986538895414
-25.0	0.0033512902803353216	0.002267102404326704	0.0023740253088477825
-24.5	0.0034697172621456556	0.002267102404326704	0.0023870703076612765
-24.0	0.0036008977816659035	0.002267102404326704	0.002401706630937861
-23.5	0.003746179873809332	0.002267102404326704	0.002418128344495063
-23.0	0.003907050430045444	0.002267102404326704	0.0024365531665478946
-22.5	0.004085148966319135	0.002267102404326704	0.002457225346697567
-22.0	0.004282282673930529	0.002267102404326704	0.0024804188943841066
-21.5	0.004500442859673037	0.002267102404326704	0.0025064411989812463
-21.0	0.004741822888049272	0.002267102404326704	0.0025356370887201773
-20.5	0.0050088377448683765	0.002267102404326704	0.0025683933812479243
-20.0	0.005304145347862885	0.002267102404326704	0.0026051439848658875
-19.5	0.005630669736005651	0.002267102404326704	0.002646375616465746
-19.0	0.005991626274797089	0.002267102404326704	0.002692634209920053
-18.5	0.00639054901971735	0.002267102404326704	0.002744532097312291
-18.0	0.006831320384053756	0.002267102404326704	0.00280275605495528
-17.5	0.00731820326013244	0.002267102404326704	0.0028680763167605594
-17.0	0.007855875744246933	0.002267102404326704	0.002941356669281414
-16.5	0.008449468614884045	0.002267102404326704	0.003023565755736146
-16.0	0.0091046057107214	0.002267102404326704	0.003115789730659624
-15.5	0.009827447348748792	0.002267102404326704	0.003219246422595967
-15.0	0.010624736913117746	0.002267102404326704	0.00333530117956915
-14.5	0.011503850731205002	0.002267102404326704	0.0034654845910017107
-14.0	0.012472851334067718	0.002267102404326704	0.0036115123003991334
-13.5	0.01354054417300656	0.002267102404326704	0.003775307145532425
-13.0	0.014716537831313591	0.002267102404326704	0.003959023887031843
-12.5	0.01601130772926184	0.002267102404326704	0.004165076812268631
-12.0	0.017436263269734978	0.002267102404326704	0.0043961705290348485
-11.5	0.019003818310187413	0.002267102404326704	0.004655334292686719
-11.0	0.020727464772375394	0.002267102404326704	0.004945960240825054
-10.5	0.022621849112935223	0.002267102404326704	0.005271845940812869
-10.0	0.02470285127377086	0.002267102404326704	0.005637241686901828
-9.5	0.026987665609710058	0.002267102404326704	0.006046903014589211
-9.0	0.029494883150390463	0.002267102404326704	0.0065061489289381935
-8.5	0.03224457439236117	0.002267102404326704	0.007020926369430747
-8.0	0.03525837163463562	0.002267102404326704	0.00759788145449114
-7.5	0.0385595496654613	0.002267102404326704	0.008244438061523307
-7.0	0.04217310337935878	0.002267102404326704	0.008968884299835889
-6.5	0.0461258206516637	0.002267102404326704	0.009780467419964745
-6.0	0.05044634852384045	0.002267102404326704	0.01068949766836691
-5.5	0.055165250458720935	0.002267102404326704	0.011707461534682828
-5.0	0.06031505211389643	0.002267102404326704	0.012847144741655048
-4.5	0.06593027275865704	0.002267102404326704	0.014122765185511588
-4.0	0.07204743913193411	0.002267102404326704	0.015550115835303191
-3.5	0.07870507821463206	0.002267102404326704	0.0171467173292128
-3.0	0.08594368508096917	0.002267102404326704	0.018931979647698327
-2.5	0.09380566171414033	0.002267102404326704	0.020927371778418413
-2.0	0.1023352224387683	0.002267102404326704	0.02315659769468581
-1.5	0.11157826145623059	0.002267102404326704	0.025645776224077266
-1.0	0.12158217789185627	0.002267102404326704	0.028423621461663773
-0.5	0.13239565380067214	0.002267102404326704	0.031521619257867006
0.0	0.14406838075836637	0.002267102404326704	0.03497419396062673
0.5	0.15665073101525412	0.002267102404326704	0.0388188579965808
1.0	0.17019336974220584	0.002267102404326704	0.043096335026364896
1.5	0.18474680567622617	0.002267102404326704	0.04785064530957894
2.0	0.20036087850378181	0.002267102404326704	0.05312913959214738
2.5	0.21708418262053267	0.002267102404326704	0.058982465340847945
3.0	0.23496342848693313	0.002267102404326704	0.06546444659747908
3.5	0.25404274465920285	0.002267102404326704	0.07263185626456015
4.0	0.27436292569918475	0.002267102404326704	0.08054405749009252
4.5	0.29596063352248914	0.002267102404326704	0.08926248929542602
5.0	0.31886756228055724	0.002267102404326704	0.09884997108031934
5.5	0.34310957951637006	0.002267102404326704	0.1093698016230914
6.0	0.3687058589914083	0.002267102404326704	0.12088463122566906
6.5	0.3956680231382671	0.002267102404326704	0.13345509132887234
7.0	0.42399931541608676	0.002267102404326704	0.1471381748205799
7.5	0.4536938247880326	0.002267102404326704	0.16198537285019576
8.0	0.4847357859478195	0.002267102404326704	0.1780405904913267
8.5	0.5170989796435389	0.002267102404326704	0.19533788392987528
9.0	0.5507462573410256	0.002267102404326704	0.213899085331416
9.5	0.5856292134169718	0.002267102404326704	0.2337314068161409
10.0	0.6216880259868516	0.002267102404326704	0.25482513993208256
10.5	0.6588514843047808	0.002267102404326704	0.2771515888086682
11.0	0.6970372164035988	0.002267102404326704	0.3006613903553572
11.5	0.7361521252478859	0.002267102404326704	0.3252833797864645
12.0	0.7760930349635229	0.002267102404326704	0.35092415107179364
12.5	0.8167475397198027	0.002267102404326704	0.3774684373101802
13.0	0.857995031862074	0.002267102404326704	0.40478039489096995
13.5	0.8997078354827359	0.002267102404326704	0.4327058193205874
14.0	0.9417520420415629	0.002267102404326704	0.46107525395057647
14.5	0.9839801279701543	0.002267102404326704	0.4897078820584182
15.0	1.0	0.026313441105809854	0.5184160258649924
15.5	1.0	0.06852063912064499	0.5470100215333425
16.0	1.0	0.11051221098663544	0.5753032043018135
16.5	1.0	0.1521463159818422	0.6031167275307849
17.0	1.0	0.1932902414876217	0.6302839550600793
17.5	1.0	0.23381758111562329	0.6566542056690488
18.0	1.0	0.27360921410520667	0.6820956861385556
18.5	1.0	0.3125544302288056	0.7064975177733852
19.0	1.0	0.3505519265328789	0.7297708318021687
19.5	1.0	0.387510618337794	0.7518489739993314
20.0	1.0	0.4233502452883292	0.7726869120879103
20.5	1.0	0.45800176705153695	0.7922599772954914


==> data/secrecy_outage_main_csit-eve_0.0-rs_0.1-lx_1-ly_1-MC.dat <==
snr	upper	lower	indep	lowerMC	upperMC	indepMC
-5.0	1.0	0.46509673324010226	0.8184319765925567	0.463	1.0	0.81681
-4.5	1.0	0.42783091229004067	0.7968342575745793	0.42509	1.0	0.79737
-4.0	1.0	0.3894397367175824	0.7738376148592931	0.39255	1.0	0.77533
-3.5	1.0	0.35001561585985314	0.749495970814919	0.34854	1.0	0.74871
-3.0	1.0	0.30966659735364593	0.7238861643055212	0.31005	1.0	0.72477
-2.5	1.0	0.2685198912388562	0.6971085496595898	0.26691	1.0	0.69639
-2.0	1.0	0.22673087259345875	0.6692867555624806	0.22631	1.0	0.66873
-1.5	1.0	0.184509231781593	0.6405665006593416	0.18382	1.0	0.64105
-1.0	1.0	0.14221245285894002	0.6111134201000155	0.14115	1.0	0.61021
-0.5	1.0	0.10083815092838844	0.5811099272376294	0.10096	1.0	0.57982
0.0	1.0	0.0692582802008922	0.5507512106754755	0.06873	1.0	0.55072
0.5	0.9959608107222511	0.06196513937264192	0.5202405404431691	0.06218	0.99598	0.52157
1.0	0.9596951058193441	0.055416970792219744	0.48978411921154064	0.05614	0.95895	0.4889
1.5	0.917987574454945	0.04954239437671071	0.4595857569175953	0.05081	0.91748	0.4583
2.0	0.8756629722018311	0.04427588797358972	0.42984166411232394	0.04302	0.87522	0.42986
2.5	0.8335011789260032	0.03955751999338453	0.40073564839544573	0.03881	0.83493	0.39801
3.0	0.7918176197160399	0.0353326413560745	0.37243496104618	0.03555	0.7911	0.37247
3.5	0.7508085066938223	0.03155155375372265	0.34508698262133786	0.03141	0.74917	0.34585
4.0	0.7106230876035151	0.028169167290826747	0.31881686471959025	0.02902	0.70956	0.32017
4.5	0.671384850017252	0.02514465734514615	0.2937261693209119	0.02546	0.67164	0.29222
5.0	0.6331990226237756	0.022441127893371604	0.26989247574613906	0.0226	0.63236	0.27053
5.5	0.5961555651515398	0.020025286472141635	0.24736986532135408	0.01977	0.59585	0.24759
6.0	0.5603305025198178	0.017867134308700017	0.22619014978207075	0.01791	0.55872	0.22598
6.5	0.5257866412952288	0.01593967388025741	0.20636468310874811	0.01569	0.52751	0.20935
7.0	0.492574087614446	0.014218635180526684	0.18788658719758122	0.01439	0.49433	0.18603
7.5	0.460730745424329	0.012682221229492918	0.17073322705047855	0.01273	0.45958	0.17161
8.0	0.43028287024298756	0.01131087281081622	0.1548687874464333	0.01101	0.42784	0.15451
8.5	0.401245705025122	0.010087052020977816	0.1402468264141875	0.00968	0.40155	0.13961
9.0	0.373624200485704	0.008995043932975677	0.12681270757987506	0.00873	0.37373	0.12535
9.5	0.34741380982908143	0.00802077548865121	0.11450584054977864	0.00769	0.347	0.1125
10.0	0.32260134165999726	0.007151650616254224	0.10326168364692456	0.00706	0.32212	0.10289
10.5	0.29916585223271314	0.006376400506492685	0.09301348511136864	0.00608	0.29791	0.09315
11.0	0.27707955771996273	0.005684947957444675	0.08369375658487876	0.00561	0.27449	0.08372
11.5	0.25630874805123033	0.005068284705555648	0.07523548619118214	0.00507	0.25634	0.07503
12.0	0.23681468557653354	0.004518360688051004	0.06757310805497152	0.00472	0.23668	0.06739
12.5	0.21855447401649722	0.00402798422491446	0.06064325118205727	0.0041	0.21886	0.0608
13.0	0.20148188561779842	0.0035907321610382237	0.054385293869127826	0.00353	0.20385	0.0525
13.5	0.18554813696513597	0.003200869067410461	0.04874175086280774	0.00317	0.18496	0.04995
14.0	0.17070260637401963	0.002853274661356875	0.043658519938188256	0.00277	0.17098	0.04385
14.5	0.15689348810739262	0.002543378667765217	0.03908501293147404	0.00263	0.15876	0.03904
15.0	0.14406838075836637	0.002267102404326704	0.03497419396062673	0.00206	0.14272	0.03377
15.5	0.13217480898121503	0.002020806433043476	0.03128254492842819	0.00213	0.13225	0.03192


==> data/secrecy_outage_main_csit-eve_10.0-rs_0.1-lx_1-ly_1-MC.dat <==
snr	upper	lower	indep	lowerMC	upperMC	indepMC
-5.0	1.0	0.8779537919535706	0.9771599149411292	0.87919	1.0	0.97795
-4.5	1.0	0.8663836557036059	0.9738241300473846	0.86612	1.0	0.97371
-4.0	1.0	0.8539088545692396	0.9700938789922466	0.85374	1.0	0.97004
-3.5	1.0	0.8404785308092855	0.9659292940363916	0.83933	1.0	0.96586
-3.0	1.0	0.8260418996013156	0.9612871703116157	0.82736	1.0	0.96058
-2.5	1.0	0.8105487523941602	0.9561209161847039	0.81034	1.0	0.95568
-2.0	1.0	0.7939500241793594	0.950380569753016	0.79541	1.0	0.95045
-1.5	1.0	0.7761984237635355	0.9440128995539888	0.77733	1.0	0.9426
-1.0	1.0	0.7572491243068776	0.9369616101290361	0.7576	1.0	0.93827
-0.5	1.0	0.7370605093074087	0.9291676753723773	0.73808	1.0	0.92889
0.0	1.0	0.7155949668855293	0.9205698243255547	0.71306	1.0	0.9197
0.5	1.0	0.692819722706616	0.911105204870349	0.69389	1.0	0.91142
1.0	1.0	0.6687076992402532	0.9007102501590705	0.66825	1.0	0.90231
1.5	1.0	0.6432383863838244	0.8893217700558216	0.64328	1.0	0.88971
2.0	1.0	0.6163987058878312	0.8768782847492896	0.61564	1.0	0.87744
2.5	1.0	0.5881838496418554	0.8633216094441143	0.58869	1.0	0.86429
3.0	1.0	0.5585980698602422	0.8485986871375306	0.56033	1.0	0.84941
3.5	1.0	0.5276553977019054	0.8326636506365565	0.52812	1.0	0.83195
4.0	1.0	0.49538026602845303	0.8154800752107171	0.49629	1.0	0.81707
4.5	1.0	0.4618080120042055	0.7970233601550545	0.46261	1.0	0.79858
5.0	1.0	0.4269852362169262	0.7772831522645978	0.42836	1.0	0.77796
5.5	1.0	0.39096999709077274	0.7562656987629993	0.3902	1.0	0.7559
6.0	1.0	0.35383182273889746	0.7339959943236583	0.3543	1.0	0.73423
6.5	1.0	0.3156515273517739	0.710519569843911	0.31482	1.0	0.70938
7.0	1.0	0.27652082647013054	0.685903763266178	0.27602	1.0	0.68176
7.5	1.0	0.23654175730106536	0.6602383184658658	0.23666	1.0	0.66183
8.0	1.0	0.19582593453125224	0.6336351796554489	0.1958	1.0	0.63777
8.5	1.0	0.154493741706006	0.6062273869085402	0.15346	1.0	0.60554
9.0	1.0	0.11267384689903909	0.5781670321015657	0.11107	1.0	0.57805
9.5	1.0	0.0705053221251995	0.5496223000828953	0.06974	1.0	0.54942
10.0	1.0	0.028175621005455453	0.5207736910732087	0.02872	1.0	0.52089
10.5	0.9853905733289641	0.006376400506492685	0.4918095892757113	0.00617	0.98553	0.4902
11.0	0.9430811696834109	0.005684947957444675	0.4629214009015179	0.00536	0.94328	0.4638
11.5	0.9008698790553942	0.005068284705555648	0.43429852456498563	0.00464	0.90112	0.43563
12.0	0.8589823840178287	0.004518360688051004	0.4061234327619935	0.00445	0.85953	0.40462
12.5	0.8175604981158318	0.00402798422491446	0.3785671326765696	0.00356	0.81723	0.37922
13.0	0.7767343238872055	0.0035907321610382237	0.3517852393551153	0.00369	0.77668	0.34993
13.5	0.7366256466292529	0.003200869067410461	0.3259148392567316	0.00331	0.73757	0.32819
14.0	0.6973476071237688	0.002853274661356875	0.30107225471818566	0.0027	0.69671	0.30146
14.5	0.6590039036380153	0.002543378667765217	0.2773517484491468	0.00244	0.65835	0.27981
15.0	0.6216880259868516	0.002267102404326704	0.25482513993208256	0.00226	0.62224	0.25296
15.5	0.5854826446318331	0.002020806433043476	0.23354224910882593	0.00202	0.58518	0.23349


==> data/secrecy_outage_main_csit-eve_5.0-rs_0.5-lx_1-ly_1-MC.dat <==
snr	upper	lower	indep	lowerMC	upperMC	indepMC
-5.0	1.0	0.8392521846558434	0.9821783201064739	0.83765	1.0	0.98224
-4.5	1.0	0.8183768910517044	0.9771268235334312	0.81844	1.0	0.9773
-4.0	1.0	0.7961777319764969	0.9711208478544561	0.79506	1.0	0.97146
-3.5	1.0	0.772620164625769	0.9640735689268854	0.77447	1.0	0.96438
-3.0	1.0	0.7476755262046373	0.9559014556731398	0.74813	1.0	0.95569
-2.5	1.0	0.7213219645465774	0.9465251284522294	0.72207	1.0	0.94808
-2.0	1.0	0.6935453747888207	0.9358703304727813	0.6931	1.0	0.93685
-1.5	1.0	0.6643403258619272	0.9238690814540131	0.66648	1.0	0.9245
-1.0	1.0	0.6337109605662818	0.9104610626855745	0.63513	1.0	0.91035
-0.5	1.0	0.6016718549631553	0.8955952570730141	0.60225	1.0	0.89569
0.0	1.0	0.5682488279953036	0.8792318380169195	0.56762	1.0	0.87744
0.5	1.0	0.5334797030167505	0.8613442683047946	0.53139	1.0	0.86217
1.0	1.0	0.4974150438219006	0.8419215360396711	0.4954	1.0	0.8421
1.5	1.0	0.4601189283597613	0.82097042090328	0.45998	1.0	0.82096
2.0	1.0	0.42166990495299395	0.7985176533166608	0.41973	1.0	0.80104
2.5	1.0	0.382162450010712	0.7746118045420733	0.38278	1.0	0.77277
3.0	1.0	0.3417096481676271	0.7493247311557957	0.33829	1.0	0.75048
3.5	1.0	0.30044883901951336	0.7227523963309623	0.30245	1.0	0.72365
4.0	1.0	0.25855492173119093	0.6950149061082675	0.25993	1.0	0.69511
4.5	1.0	0.21627598785784424	0.6662556330245637	0.21563	1.0	0.66536
5.0	1.0	0.1740483624457061	0.6366393517207698	0.17326	1.0	0.63526
5.5	1.0	0.13300577086359588	0.6063493784352016	0.13444	1.0	0.60661
6.0	1.0	0.09940883228571729	0.575583782858108	0.09943	1.0	0.5774
6.5	1.0	0.08856123336374522	0.544550818672322	0.08958	1.0	0.54436
7.0	0.98055238397353	0.07932342456284092	0.5134637890042605	0.08047	0.98028	0.51297
7.5	0.9413217173240502	0.07101133815693428	0.482535615961904	0.07221	0.94147	0.48212
8.0	0.8994277257775783	0.06353995812755431	0.45197341226565924	0.06301	0.89969	0.45023
8.5	0.857097719937564	0.05683045645059559	0.42197335368362066	0.05603	0.85705	0.42262
9.0	0.814980166654383	0.05081010279212439	0.3927161235227353	0.05155	0.81481	0.39276
9.5	0.7733896548996604	0.04541207722700513	0.3643631487247113	0.04514	0.77301	0.364
10.0	0.7325297274177892	0.04057521485027227	0.33705377828607086	0.04122	0.73108	0.33837
10.5	0.6925537300645564	0.03624370524696974	0.31090347772397475	0.03771	0.69157	0.30981
11.0	0.6535858041938789	0.032366764820745186	0.28600303735171495	0.03202	0.65733	0.28691
11.5	0.6157292955948755	0.028898295863522327	0.26241872520137177	0.02894	0.61449	0.26185
12.0	0.579070528143588	0.025796542876206585	0.24019326326015866	0.02455	0.57718	0.2403
12.5	0.5436807102656577	0.02302375392092393	0.21934747124542753	0.02326	0.54481	0.2185
13.0	0.5096170672881251	0.020545852601223435	0.19988240573081928	0.02073	0.51093	0.20132
13.5	0.4769236701365337	0.018332124538968597	0.1817818221817593	0.01825	0.4815	0.18296
14.0	0.44563217269166383	0.016354920866261113	0.16501480005926095	0.01599	0.44507	0.16458
14.5	0.4157625532725087	0.014589380209065972	0.1495383926509628	0.01418	0.41554	0.15149
15.0	0.38732389903653563	0.013013169847595485	0.13530018975113434	0.01296	0.38918	0.13409
15.5	0.3603152432429625	0.011606246147598087	0.12224070930150965	0.0113	0.35927	0.12158


==> data/secrecy_outage_no_csit-eve_0.0-rs_0.1-lx_1-ly_1-MC.dat <==
snr	upper	lower	indep	lowerMC	upperMC	indepMC
-5.0	1.0	0.9731157023827102	0.9807526069163136	0.9726	1.0	0.98032
-4.5	1.0	0.9601627603565666	0.971173070151932	0.96078	1.0	0.971
-4.0	1.0	0.9434403816367758	0.958612035306652	0.9444	1.0	0.95937
-3.5	1.0	0.9227016503927331	0.9427729838160929	0.92134	1.0	0.94339
-3.0	1.0	0.8978870867173762	0.9234830402746743	0.8996	1.0	0.92354
-2.5	1.0	0.8691293634932513	0.9007061675519279	0.86945	1.0	0.90192
-2.0	1.0	0.836738119209225	0.8745429518053255	0.83724	1.0	0.87528
-1.5	1.0	0.8011695774839688	0.8452189631466165	0.79978	1.0	0.84575
-1.0	1.0	0.7629869991757388	0.8130648150148992	0.76345	1.0	0.81336
-0.5	1.0	0.7228179457976116	0.7784913693873399	0.72287	1.0	0.77799
0.0	1.0	0.6813133428973099	0.741963248944969	0.68181	1.0	0.74345
0.5	0.9959608107222511	0.6391118742943491	0.7039731787035466	0.6409	0.99577	0.70419
1.0	0.9596951058193441	0.5968117120207124	0.6650189179498881	0.59686	0.95916	0.6665
1.5	0.917987574454945	0.5549502586956445	0.6255838205407008	0.55519	0.91828	0.62641
2.0	0.8756629722018311	0.5139915804876847	0.5861214664970349	0.5127	0.87439	0.58259
2.5	0.8335011789260032	0.4743205660887916	0.5470443700272742	0.47626	0.83433	0.54698
3.0	0.7918176197160399	0.4362425199659007	0.5087164800989029	0.43735	0.79237	0.5111
3.5	0.7508085066938223	0.3999868145662947	0.4714490221153203	0.39841	0.7524	0.47146
4.0	0.7106230876035151	0.3657133077240047	0.435499151036612	0.36591	0.70845	0.43589
4.5	0.671384850017252	0.3335204084969	0.4010708686163191	0.33519	0.67081	0.40254
5.0	0.6331990226237756	0.30345389274323686	0.368317678066432	0.30621	0.63423	0.36868
5.5	0.5961555651515398	0.2755157912117926	0.3373464928725448	0.2752	0.59322	0.33478
6.0	0.5603305025198178	0.2496728747075887	0.3082223724825159	0.2501	0.5615	0.31087
6.5	0.5257866412952288	0.22586443133072298	0.2809737196553951	0.2245	0.52684	0.28096
7.0	0.492574087614446	0.20400916617524323	0.255597638053215	0.2047	0.49065	0.25718
7.5	0.460730745424329	0.184011155548657	0.232065211096616	0.1825	0.46095	0.23112
8.0	0.43028287024298756	0.16576485980402866	0.2103265218343089	0.16659	0.42992	0.20883
8.5	0.401245705025122	0.14915924648181356	0.19031528679725823	0.15119	0.40126	0.18791
9.0	0.373624200485704	0.13408110397414974	0.1719530232503128	0.13393	0.37181	0.17277
9.5	0.34741380982908143	0.12041764022542367	0.15515270818880414	0.1209	0.34753	0.15486
10.0	0.32260134165999726	0.10805846520967244	0.13982191865834895	0.10853	0.32261	0.139
10.5	0.29916585223271314	0.09689705340720889	0.1258654667759806	0.09597	0.29818	0.12616
11.0	0.27707955771996273	0.08683177579836832	0.11318755984163248	0.08703	0.27396	0.11213
11.5	0.25630874805123033	0.07776658188721253	0.10169352703881378	0.07823	0.25475	0.10062
12.0	0.23681468557653354	0.06961140229432294	0.09129116044435918	0.06944	0.23812	0.09262
12.5	0.21855447401649722	0.062282332411917274	0.08189172043124605	0.06258	0.22046	0.08295
13.0	0.20148188561779842	0.05570164806353539	0.07341065502778629	0.05442	0.20275	0.07283
13.5	0.18554813696513597	0.049797695381312734	0.06576808025170022	0.04995	0.18504	0.06662
14.0	0.17070260637401963	0.04450468936441965	0.05888906459119816	0.04423	0.17049	0.05993
14.5	0.15689348810739262	0.03976244885682678	0.052703756234733765	0.0397	0.15736	0.0538
15.0	0.14406838075836637	0.03551608995258948	0.04714738679608046	0.03605	0.14292	0.04625
15.5	0.13217480898121503	0.031715695030644864	0.042160180459064285	0.03163	0.13138	0.04169


==> data/secrecy_outage_no_csit-eve_10.0-rs_0.1-lx_1-ly_1-MC.dat <==
snr	upper	lower	indep	lowerMC	upperMC	indepMC
-5.0	1.0	0.9731157023827102	0.9967444523393408	0.9723	1.0	0.99718
-4.5	1.0	0.9601627603565666	0.9950539050088002	0.95936	1.0	0.99481
-4.0	1.0	0.9434403816367758	0.9927847580112191	0.94423	1.0	0.99331
-3.5	1.0	0.9227016503927331	0.989845722432493	0.92338	1.0	0.98986
-3.0	1.0	0.8978870867173762	0.9861550478386008	0.89734	1.0	0.98615
-2.5	1.0	0.8691293634932513	0.9816426322855486	0.86898	1.0	0.98186
-2.0	1.0	0.836738119209225	0.9762504319702526	0.83733	1.0	0.97662
-1.5	1.0	0.8011695774839688	0.9699314418876648	0.80203	1.0	0.96997
-1.0	1.0	0.7629869991757388	0.9626476893224951	0.76218	1.0	0.96214
-0.5	1.0	0.7370605093074087	0.9543677346287159	0.73509	1.0	0.95499
0.0	1.0	0.7155949668855293	0.9450641357454854	0.71543	1.0	0.94562
0.5	1.0	0.692819722706616	0.9347112407375772	0.69194	1.0	0.93324
1.0	1.0	0.6687076992402532	0.9232835598175217	0.66629	1.0	0.92397
1.5	1.0	0.6432383863838244	0.9107548590376346	0.64159	1.0	0.91053
2.0	1.0	0.6163987058878312	0.8970980257810381	0.61708	1.0	0.89679
2.5	1.0	0.5881838496418554	0.8822856860592766	0.58647	1.0	0.88255
3.0	1.0	0.5585980698602422	0.8662915041197738	0.55774	1.0	0.86656
3.5	1.0	0.5276553977019054	0.8490920614933928	0.52875	1.0	0.85068
4.0	1.0	0.49538026602845303	0.8306691900162188	0.4951	1.0	0.83296
4.5	1.0	0.4618080120042055	0.8110126168652045	0.46231	1.0	0.8099
5.0	1.0	0.4269852362169262	0.7901227661288773	0.42517	1.0	0.79064
5.5	1.0	0.39096999709077274	0.7680135496593087	0.39461	1.0	0.77033
6.0	1.0	0.35383182273889746	0.7447149705386884	0.35347	1.0	0.74466
6.5	1.0	0.3156515273517739	0.7202753575851284	0.31707	1.0	0.71811
7.0	1.0	0.27652082647013054	0.6947630520294796	0.27559	1.0	0.69586
7.5	1.0	0.23654175730106536	0.6682673811681261	0.24021	1.0	0.66914
8.0	1.0	0.19582593453125224	0.6408987811810543	0.19748	1.0	0.64008
8.5	1.0	0.154493741706006	0.6127879736910216	0.15425	1.0	0.61405
9.0	1.0	0.13408110397414974	0.5840841571619464	0.13405	1.0	0.58245
9.5	1.0	0.12041764022542367	0.5549522414859025	0.12108	1.0	0.55344
10.0	1.0	0.10805846520967244	0.5255692262324718	0.10771	1.0	0.52618
10.5	0.9853905733289641	0.09689705340720889	0.49611989236579795	0.09734	0.98508	0.49683
11.0	0.9430811696834109	0.08683177579836832	0.46679203543160874	0.08634	0.94351	0.4642
11.5	0.9008698790553942	0.07776658188721253	0.43777150769246687	0.07767	0.90077	0.43713
12.0	0.8589823840178287	0.06961140229432294	0.40923735203550626	0.07029	0.86067	0.40981
12.5	0.8175604981158318	0.062282332411917274	0.3813572995324705	0.06279	0.81529	0.38038
13.0	0.7767343238872055	0.05570164806353539	0.354283866834329	0.05573	0.77613	0.35576
13.5	0.7366256466292529	0.049797695381312734	0.32815123407809604	0.04998	0.73729	0.32924
14.0	0.6973476071237688	0.04450468936441965	0.3030730160759279	0.04323	0.69668	0.30316
14.5	0.6590039036380153	0.03976244885682678	0.2791409677420785	0.03894	0.65611	0.27857
15.0	0.6216880259868516	0.03551608995258948	0.25642459712984744	0.03489	0.6194	0.25491
15.5	0.5854826446318331	0.031715695030644864	0.2349716026648171	0.03227	0.58373	0.23699


==> data/secrecy_outage_no_csit-eve_5.0-rs_0.5-lx_1-ly_1-MC.dat <==
snr	upper	lower	indep	lowerMC	upperMC	indepMC
-5.0	1.0	0.9969174381240636	0.9990159126194377	0.99714	1.0	0.99901
-4.5	1.0	0.9942191687944331	0.9981230497998949	0.99432	1.0	0.99793
-4.0	1.0	0.9898755428845483	0.9966519599451306	0.98992	1.0	0.99694
-3.5	1.0	0.9833165564330462	0.9943727040973088	0.9831	1.0	0.99409
-3.0	1.0	0.973961829923552	0.9910282645262072	0.97308	1.0	0.99112
-2.5	1.0	0.9612821408516633	0.986351081048325	0.96042	1.0	0.98673
-2.0	1.0	0.944858998071457	0.9800814973212191	0.94385	1.0	0.98112
-1.5	1.0	0.9244319694313965	0.9719852535137293	0.9234	1.0	0.97178
-1.0	1.0	0.8999268010188799	0.9618677238452781	0.89802	1.0	0.96062
-0.5	1.0	0.8714617786307023	0.9495835682902805	0.87191	1.0	0.95033
0.0	1.0	0.8393339231631287	0.9350415029940309	0.83961	1.0	0.93544
0.5	1.0	0.8039895667378951	0.9182047295323703	0.80388	1.0	0.91841
1.0	1.0	0.7659852871846279	0.8990880677577135	0.76313	1.0	0.89961
1.5	1.0	0.7259452225893155	0.8777530026431317	0.72767	1.0	0.87917
2.0	1.0	0.6845198525929023	0.8543017549961958	0.68459	1.0	0.85612
2.5	1.0	0.6423498955361451	0.8288712245914183	0.64278	1.0	0.829
3.0	1.0	0.60003743851442	0.801627333662691	0.60066	1.0	0.80199
3.5	1.0	0.5581250679323486	0.7727599962561963	0.55569	1.0	0.7742
4.0	1.0	0.5170827423394038	0.74247870208267	0.51349	1.0	0.74158
4.5	1.0	0.47730148019781626	0.7110085524870517	0.47863	1.0	0.71
5.0	1.0	0.4390925862637983	0.6785865208574112	0.44128	1.0	0.67774
5.5	1.0	0.4026910408513281	0.6454577170173758	0.40293	1.0	0.64567
6.0	1.0	0.36826174781999843	0.6118714947449548	0.36799	1.0	0.61209
6.5	1.0	0.3359075089459662	0.5780773310661784	0.33683	1.0	0.57876
7.0	0.98055238397353	0.3056778088067392	0.5443205038617085	0.30325	0.9806	0.54465
7.5	0.9413217173240502	0.2775777164986418	0.5108376823193941	0.27778	0.94133	0.51252
8.0	0.8994277257775783	0.2515764143336827	0.4778526093894745	0.2519	0.89949	0.47786
8.5	0.857097719937564	0.22761503670765182	0.4455720888636618	0.22856	0.85754	0.44561
9.0	0.814980166654383	0.20561364040176033	0.4141824900687513	0.20282	0.81407	0.41481
9.5	0.7733896548996604	0.18547723171168862	0.3838469537654269	0.18578	0.77221	0.3855
10.0	0.7325297274177892	0.16710084991885898	0.35470343099350826	0.16727	0.73426	0.35434
10.5	0.6925537300645564	0.15037375590049828	0.3268636218989823	0.15205	0.69234	0.32529
11.0	0.6535858041938789	0.1351828044701674	0.3004128140350101	0.13394	0.65549	0.29817
11.5	0.6157292955948755	0.12141509427220609	0.27541055806760384	0.1207	0.61423	0.27745
12.0	0.579070528143588	0.10895999392289557	0.25189206971620015	0.11059	0.57642	0.25424
12.5	0.5436807102656577	0.09771064098915905	0.22987021373561928	0.09823	0.54439	0.22945
13.0	0.5096170672881251	0.08756500393686173	0.20933790961592558	0.08908	0.50818	0.20895
13.5	0.4769236701365337	0.07842658829833649	0.19027079796917054	0.07837	0.47714	0.1901
14.0	0.44563217269166383	0.07020485837263668	0.17263001828071886	0.07133	0.44607	0.17487
14.5	0.4157625532725087	0.06281543570804005	0.15636496908443903	0.06331	0.41636	0.15685
15.0	0.38732389903653563	0.05618012601337807	0.14141594688501521	0.05619	0.38563	0.14126
15.5	0.3603152432429625	0.050226817345350616	0.12771658695688176	0.04995	0.36032	0.12749

